A Stochastic Model for Car-Sharing Systems

Vehicle-sharing systems are becoming important for urban transportation. In these systems, users arrive at a station, pick up a vehicle, use it for a while and then return it to another station of their choice. Depending on the type of system, there might be a possibility to book vehicles before picking-up and/or a parking space at the chosen arrival station. Each station has a finite capacity and cannot host more vehicles and reserved parking spaces than its capacity. We propose a stochastic model for an homogeneous car-sharing system with possibility to reserve a parking space at the arrival station when picking-up a car. We compute the performance of the system and the optimal fleet size according to a specific metric. It differs from a similar model for bike-sharing systems because of reservation that induces complexity, especially when traffic increases.

==> ProblematicStations=fct_a_rhoV=1_K=4.txt <==
0.05	0.4032192431
0.1	0.4064769829
0.15	0.4097729004
0.2	0.4131062719
0.25	0.4164760202
0.3	0.4198807623
0.35	0.423318854
0.4	0.4267884293
0.45	0.4302874393
0.5	0.433813687
0.55	0.4373648574
0.6	0.4409385468
0.65	0.44453229
0.7	0.4481435833
0.75	0.4517699045
0.8	0.4554087332
0.85	0.4590575673
0.9	0.4627139368
0.95	0.4663754169
1	0.4700396397
1.05	0.4737043016
1.1	0.4773671735
1.15	0.4810261048
1.2	0.4846790301
1.25	0.4883239727
1.3	0.4919590461
1.35	0.4955824585
1.4	0.4991925111
1.45	0.5027876012
1.5	0.5063662185
1.55	0.509926948
1.6	0.5134684657
1.65	0.5169895381
1.7	0.5204890196
1.75	0.5239658506
1.8	0.5274190539
1.85	0.530847734
1.9	0.5342510708
1.95	0.5376283191
2	0.5409788047
2.05	0.5443019209
2.1	0.547597126
2.15	0.5508639392
2.2	0.5541019379
2.25	0.5573107552
2.3	0.5604900761
2.35	0.563639634
2.4	0.5667592092
2.45	0.5698486251
2.5	0.572907746
2.55	0.5759364744
2.6	0.5789347483
2.65	0.5819025388
2.7	0.5848398483
2.75	0.5877467076
2.8	0.5906231742
2.85	0.5934693307
2.9	0.5962852816
2.95	0.5990711543
3	0.6018270933
3.05	0.6045532625
3.1	0.6072498418
3.15	0.6099170253
3.2	0.612555021
3.25	0.6151640496
3.3	0.6177443422
3.35	0.620296141
3.4	0.6228196962
3.45	0.6253152657
3.5	0.6277831163
3.55	0.6302235191
3.6	0.6326367515
3.65	0.6350230961
3.7	0.6373828386
3.75	0.6397162694
3.8	0.6420236806
3.85	0.6443053659
3.9	0.6465616243
3.95	0.6487927516
4	0.6509990481
4.05	0.6531808115
4.1	0.6553383425
4.15	0.6574719396
4.2	0.659581902
4.25	0.6616685264
4.3	0.6637321102
4.35	0.6657729484
4.4	0.6677913351
4.45	0.6697875618
4.5	0.6717619186
4.55	0.6737146934
4.6	0.6756461724
4.65	0.6775566379
4.7	0.6794463712
4.75	0.6813156498
4.8	0.6831647499
4.85	0.6849939436
4.9	0.6868034995
4.95	0.6885936856
5	0.6903647651
5.05	0.6921169982
5.1	0.6938506432
5.15	0.6955659533
5.2	0.6972631805
5.25	0.6989425721
5.3	0.7006043734
5.35	0.7022488263
5.4	0.7038761678
5.45	0.7054866345
5.5	0.7070804569
5.55	0.708657865
5.6	0.7102190834
5.65	0.7117643344
5.7	0.7132938376
5.75	0.7148078086
5.8	0.7163064604
5.85	0.7177900028
5.9	0.7192586422
5.95	0.7207125824
6	0.7221520234
6.05	0.7235771635
6.1	0.7249881966
6.15	0.7263853146
6.2	0.7277687062
6.25	0.7291385572
6.3	0.7304950507
6.35	0.7318383666
6.4	0.7331686827
6.45	0.7344861733
6.5	0.7357910105
6.55	0.7370833638
6.6	0.7383633995
6.65	0.7396312819
6.7	0.7408871725
6.75	0.7421312304
6.8	0.7433636119
6.85	0.7445844715
6.9	0.7457939607
6.95	0.7469922286
7	0.7481794223
7.05	0.7493556865
7.1	0.7505211631
7.15	0.7516759933
7.2	0.7528203144
7.25	0.7539542623
7.3	0.7550779707
7.35	0.7561915714
7.4	0.757295194
7.45	0.7583889655
7.5	0.759473012
7.55	0.7605474569
7.6	0.7616124218
7.65	0.7626680264
7.7	0.7637143892
7.75	0.7647516254
7.8	0.7657798501
7.85	0.7667991753
7.9	0.767809712
7.95	0.7688115691
8	0.7698048539
8.05	0.7707896727
8.1	0.771766129
8.15	0.7727343258
8.2	0.7736943637
8.25	0.7746463423
8.3	0.7755903591
8.35	0.7765265113
8.4	0.777454893
8.45	0.7783755985
8.5	0.7792887192
8.55	0.7801943461
8.6	0.7810925684
8.65	0.7819834745
8.7	0.7828671505
8.75	0.7837436822
8.8	0.7846131531
8.85	0.7854756469
8.9	0.7863312443
8.95	0.7871800266
9	0.7880220722
9.05	0.7888574596
9.1	0.7896862658
9.15	0.7905085669
9.2	0.7913244364
9.25	0.7921339483
9.3	0.7929371749
9.35	0.7937341888
9.4	0.7945250591
9.45	0.7953098559
9.5	0.7960886477
9.55	0.7968615004
9.6	0.7976284826
9.65	0.7983896585
9.7	0.7991450924
9.75	0.7998948478
9.8	0.800638989
9.85	0.8013775763
9.9	0.8021106712
9.95	0.8028383334
10	0.8035606227
10.05	0.8042775966
10.1	0.8049893135
10.15	0.80569583
10.2	0.8063972025
10.25	0.8070934855
10.3	0.807784734
10.35	0.8084710013
10.4	0.8091523398
10.45	0.8098288021
10.5	0.8105004404
10.55	0.8111673048
10.6	0.8118294468
10.65	0.8124869135
10.7	0.8131397547
10.75	0.81378802
10.8	0.8144317544
10.85	0.8150710063
10.9	0.8157058204
10.95	0.8163362445
11	0.8169623212
11.05	0.817584097
11.1	0.8182016144
11.15	0.8188149171
11.2	0.8194240468
11.25	0.8200290467
11.3	0.8206299579
11.35	0.8212268214
11.4	0.8218196771
11.45	0.8224085655
11.5	0.8229935262
11.55	0.8235745976
11.6	0.8241518176
11.65	0.8247252245
11.7	0.8252948572
11.75	0.8258607501
11.8	0.826422942
11.85	0.8269814668
11.9	0.8275363607
11.95	0.8280876599
12	0.8286353971
12.05	0.8291796089
12.1	0.8297203263
12.15	0.8302575847
12.2	0.8307914168
12.25	0.8313218539
12.3	0.83184893
12.35	0.8323726743
12.4	0.8328931208
12.45	0.8334102985
12.5	0.8339242394
12.55	0.8344349709
12.6	0.8349425269
12.65	0.8354469338
12.7	0.8359482218
12.75	0.8364464204
12.8	0.8369415565
12.85	0.8374336581
12.9	0.8379227543
12.95	0.8384088716
13	0.8388920376
13.05	0.8393722778
13.1	0.839849619
13.15	0.8403240899
13.2	0.8407957121
13.25	0.8412645134
13.3	0.8417305196
13.35	0.8421937538
13.4	0.8426542427
13.45	0.8431120083
13.5	0.8435670759
13.55	0.8440194692
13.6	0.8444692117
13.65	0.8449163265
13.7	0.8453608358
13.75	0.845802764
13.8	0.8462421303
13.85	0.8466789611
13.9	0.8471132751
13.95	0.8475450963
14	0.847974444
14.05	0.8484013395
14.1	0.8488258064
14.15	0.8492478624
14.2	0.8496675295
14.25	0.8500848273
14.3	0.850499775
14.35	0.8509123934
14.4	0.8513227043
14.45	0.851730722
14.5	0.8521364697
14.55	0.8525399643
14.6	0.8529412262
14.65	0.8533402719
14.7	0.8537371213
14.75	0.8541317922
14.8	0.8545243017
14.85	0.8549146674
14.9	0.855302909
14.95	0.8556890419
15	0.8560730829
15.05	0.8564550498
15.1	0.8568349602
15.15	0.857212828
15.2	0.8575886732
15.25	0.8579625095
15.3	0.8583343541
15.35	0.8587042218
15.4	0.8590721299
15.45	0.8594380925
15.5	0.8598021268
15.55	0.860164245
15.6	0.8605244655
15.65	0.8608828017
15.7	0.8612392678
15.75	0.8615938805
15.8	0.8619466521
15.85	0.8622975973
15.9	0.8626467307
15.95	0.8629940669
16	0.8633396187
16.05	0.8636834009
16.1	0.8640254264
16.15	0.8643657078
16.2	0.8647042602
16.25	0.8650410955
16.3	0.865376228
16.35	0.8657096693
16.4	0.8660414331
16.45	0.866371532
16.5	0.8666999786
16.55	0.867026784
16.6	0.8673519624
16.65	0.8676755247
16.7	0.8679974839
16.75	0.8683178502
16.8	0.8686366377
16.85	0.8689538567
16.9	0.8692695188
16.95	0.8695836357
17	0.869896219
17.05	0.8702072796
17.1	0.8705168291
17.15	0.8708248774
17.2	0.8711314376
17.25	0.8714365184
17.3	0.8717401302
17.35	0.8720422861
17.4	0.8723429953
17.45	0.8726422669
17.5	0.8729401135
17.55	0.8732365436
17.6	0.8735315672
17.65	0.8738251964
17.7	0.8741174386
17.75	0.8744083056
17.8	0.8746978071
17.85	0.8749859501
17.9	0.8752727472
17.95	0.8755582066
18	0.8758423369
18.05	0.8761251487
18.1	0.8764066509
18.15	0.8766868522
18.2	0.8769657622
18.25	0.8772433898
18.3	0.8775197429
18.35	0.8777948319
18.4	0.8780686646
18.45	0.8783412489
18.5	0.8786125939
18.55	0.8788827088
18.6	0.879151602
18.65	0.8794192796
18.7	0.8796857536
18.75	0.8799510284
18.8	0.8802151144
18.85	0.8804780182
18.9	0.8807397501
18.95	0.8810003154
19	0.8812597231
19.05	0.8815179805
19.1	0.8817750951
19.15	0.8820310761
19.2	0.8822859295
19.25	0.8825396626
19.3	0.882792284
19.35	0.8830437992
19.4	0.8832942183
19.45	0.8835435455
19.5	0.8837917899
19.55	0.8840389583
19.6	0.8842850561
19.65	0.8845300935
19.7	0.8847740735
19.75	0.8850170057
19.8	0.8852588971
19.85	0.8854997519
19.9	0.885739579
19.95	0.8859783843
20	0.8862161742


==> ProblematicStations=fct_a_s0=1.5_K=4.txt <==
0.1	0.4355817139
0.2	0.4456968246
0.3	0.4563346959
0.4	0.4668998057
0.5	0.4776407913
0.6	0.4885295344
0.7	0.4995391827
0.8	0.5102933254
0.9	0.5211002416
1	0.5315713809
1.1	0.5420426317
1.2	0.5525009026
1.3	0.5629357038
1.4	0.5725387472
1.5	0.5824821464
1.6	0.5919573998
1.7	0.6009451197
1.8	0.6102713077
1.9	0.6186727579
2	0.6274137967
2.1	0.6356406535
2.2	0.6433438265
2.3	0.650956669
2.4	0.6584821139
2.5	0.6654772655
2.6	0.6728349682
2.7	0.6792119235
2.8	0.6859587562
2.9	0.6921738921
3	0.6983125205
3.1	0.7039183574
3.2	0.7099122532
3.3	0.7153764864
3.4	0.7207741893
3.5	0.7256420423
3.6	0.7309142198
3.7	0.7356596583
3.8	0.7403476291
3.9	0.7449808396
4	0.7490890827
4.1	0.753618933
4.2	0.757626485
4.3	0.7615867486
4.4	0.7655017864
4.5	0.7693736892
4.6	0.7727262561
4.7	0.7765164051
4.8	0.7797894334
4.9	0.7830250723
5	0.786705448
5.1	0.7898712269
5.2	0.7925219524
5.3	0.7956223824
5.4	0.7986926431
5.5	0.8012504025
5.6	0.8042629627
5.7	0.8067644119
5.8	0.8097242757
5.9	0.8121736039
6	0.814598393
6.1	0.8169995102
6.2	0.8193778248
6.3	0.8217342075
6.4	0.8240695292
6.5	0.8258966184
6.6	0.8281912537
6.7	0.8304672649
6.8	0.8322361731
6.9	0.8344758552
7	0.8362092594
7.1	0.8384154075
7.2	0.8401154857
7.3	0.8418000014
7.4	0.8439598219
7.5	0.8456141335
7.6	0.8472542391
7.7	0.8488805488
7.8	0.8504934728
7.9	0.8520934192
8	0.8536807953
8.1	0.8552560107
8.2	0.8568194711
8.3	0.8583715834
8.4	0.8594197833
8.5	0.8609494758
8.6	0.8624689114
8.7	0.863978495
8.8	0.8649845449
8.9	0.8664742206
9	0.8679551279
9.1	0.868932465
9.2	0.870395282
9.3	0.8713551195
9.4	0.8728009788
9.5	0.8737440663
9.6	0.8751740975
9.7	0.8761011805
9.8	0.8770211906
9.9	0.8784283307
10	0.8793333694
10.1	0.8802317356
10.2	0.8816181808
10.3	0.8825026007
10.4	0.8833807478
10.5	0.884748683
10.6	0.8856138986
10.7	0.8864732377
10.8	0.8873268085
10.9	0.8881747206
11	0.8890170831
11.1	0.8898540027
11.2	0.8911820377
11.3	0.8920081639
11.4	0.8928292372
11.5	0.8936453637
11.6	0.8944566522
11.7	0.8952632087
11.8	0.8960651389
11.9	0.8968625508
12	0.8976555496
12.1	0.8984442409
12.2	0.8992287308
12.3	0.9000091253
12.4	0.9007855286
12.5	0.9010596409
12.6	0.9018277754
12.7	0.9025921686
12.8	0.9033529259
12.9	0.9041101506
13	0.9048639475
13.1	0.9056144209
13.2	0.9058625096
13.3	0.9066056243
13.4	0.9073456601
13.5	0.9080827219
13.6	0.9088169138
13.7	0.9090483868
13.8	0.9097758318
13.9	0.910500649
14	0.9112229434
14.1	0.9114423238
14.2	0.9121583365
14.3	0.9128720684
14.4	0.9130835118
14.5	0.9137912845
14.6	0.9144970172
14.7	0.9147006969
14.8	0.915400792
14.9	0.9160990875
15	0.9162951737
15.1	0.9169881502
15.2	0.9176795674
15.3	0.9178682282
15.4	0.9185546421
15.5	0.9187395474
15.6	0.9194211372


==> ProblematicStations=fct_a_s0=2.1_K=4.txt <==
0.1	0.4069330765
0.2	0.4132378353
0.3	0.4198839694
0.4	0.4268472482
0.5	0.434119657
0.6	0.4416715064
0.7	0.4494267507
0.8	0.4574256766
0.9	0.4656032295
1	0.4738554449
1.1	0.4822861422
1.2	0.4907158336
1.3	0.4991915697
1.4	0.5077958835
1.5	0.5161950994
1.6	0.5246862595
1.7	0.5330247796
1.8	0.5413109762
1.9	0.549535216
2	0.5575475873
2.1	0.5654737304
2.2	0.5733094718
2.3	0.5808958885
2.4	0.588378575
2.5	0.5957569881
2.6	0.6028638756
2.7	0.6098604468
2.8	0.6167483544
2.9	0.6233527087
3	0.6298469396
3.1	0.6362338729
3.2	0.6423318097
3.3	0.648510797
3.4	0.6542129543
3.5	0.6600029639
3.6	0.665503841
3.7	0.6709083654
3.8	0.6762199949
3.9	0.6814422462
4	0.686377988
4.1	0.6912277464
4.2	0.6959947435
4.3	0.7006822031
4.4	0.7050870922
4.5	0.7096231865
4.6	0.713879903
4.7	0.7180662875
4.8	0.7219740807
4.9	0.7260265558
5	0.7298035976
5.1	0.733518539
5.2	0.7371736571
5.3	0.7407711943
5.4	0.7443133617
5.5	0.7478023369
5.6	0.7510217788
5.7	0.7541904113
5.8	0.7573099792
5.9	0.7606022198
6	0.7634087445
6.1	0.7663912761
6.2	0.7693314159
6.3	0.7722307611
6.4	0.7748673207
6.5	0.7776885136
6.6	0.7802484315
6.7	0.7827718384
6.8	0.7852599101
6.9	0.7877137987
7	0.790134638
7.1	0.7925235374
7.2	0.7948815889
7.3	0.7969822232
7.4	0.7992808706
7.5	0.8015517401
7.6	0.8035664982
7.7	0.8055544533
7.8	0.8077455302
7.9	0.809682117
8	0.8115941597
8.1	0.8134823606
8.2	0.8153474061
8.3	0.8171899736
8.4	0.8190107225
8.5	0.8208103062
8.6	0.8225893638
8.7	0.8243485245
8.8	0.8258558644
8.9	0.8275763495
9	0.8292786933
9.1	0.8307300021
9.2	0.8323968938
9.3	0.8338133794
9.4	0.8354468365
9.5	0.8368302438
9.6	0.838432221
9.7	0.8397842324
9.8	0.841121266
9.9	0.842443671
10	0.8439868702
10.1	0.8452809701
10.2	0.8465614953
10.3	0.847828772
10.4	0.8490831166
10.5	0.8503248429
10.6	0.851554259
10.7	0.8527716671
10.8	0.8539773671
10.9	0.8551716522
11	0.8563548125
11.1	0.8575271319
11.2	0.8584513564
11.3	0.8596023111
11.4	0.8607432089
11.5	0.861874322
11.6	0.8627577439
11.7	0.8638693682
11.8	0.8649719464
11.9	0.8658270861
12	0.8669114929
12.1	0.8679875681
12.2	0.8688160504
12.3	0.8698752152
12.4	0.8706870713
12.5	0.8717301119
12.6	0.8725259679
12.7	0.87355365
12.8	0.87433411
12.9	0.8751074353
13	0.8761128328
13.1	0.8768716062
13.2	0.877863437
13.3	0.8786082205
13.4	0.879346483
13.5	0.8803185321
13.6	0.8810435883
13.7	0.8817624629
13.8	0.8824752558
13.9	0.883422562
14	0.8841231256
14.1	0.8848179284
14.2	0.8855070668
14.3	0.8861906333
14.4	0.8871097592
14.5	0.8877822324
14.6	0.888449433
14.7	0.8891114487
14.8	0.8897683689
14.9	0.8904202773
15	0.8910672616
15.1	0.8917094049
15.2	0.8923467889
15.3	0.8929794968
15.4	0.8936076087
15.5	0.8942312052
15.6	0.8948503653
15.7	0.8954651651
15.8	0.8960756848
15.9	0.8966819968
16	0.8972841791
16.1	0.8978823056
16.2	0.8984764508
16.3	0.8990666852
16.4	0.8996530835
16.5	0.9002357146
16.6	0.9008146526
16.7	0.9013899629
16.8	0.9019617199
16.9	0.9025299899
17	0.902851426
17.1	0.9034124888
17.2	0.9039702407
17.3	0.9045247477
17.4	0.9050760777
17.5	0.9056242941
17.6	0.9059255784
17.7	0.9064671827
17.8	0.9070058392
17.9	0.9075416125
18	0.9078308026
18.1	0.9083603275
18.2	0.9088871275
18.3	0.9094112651
18.4	0.9096888519
18.5	0.910207089
18.6	0.9107228147
18.7	0.9112360924
18.8	0.9115025393
18.9	0.91201025
19	0.9125156603
19.1	0.9127744982
19.2	0.9132745735
19.3	0.9137724944
19.4	0.9142683206
19.5	0.9145167533
19.6	0.9150075545
19.7	0.9152518236
19.8	0.9157377356
19.9	0.916221777
20	0.9164590697


==> ProblematicStations=fct_a_s0=2.6_K=4.txt <==
0.1	0.4399236708
0.2	0.4434583645
0.3	0.4471690049
0.4	0.451201172
0.5	0.4554163701
0.6	0.4600524255
0.7	0.4648478186
0.8	0.4698027241
0.9	0.4751003699
1	0.4805217552
1.1	0.4861404933
1.2	0.4919301059
1.3	0.497864812
1.4	0.5039198912
1.5	0.5100719592
1.6	0.5162991667
1.7	0.5225813278
1.8	0.5288999868
1.9	0.535238438
2	0.5415817054
2.1	0.5479305165
2.2	0.5542400293
2.3	0.5605236802
2.4	0.5667592092
2.5	0.5729396405
2.6	0.5790591545
2.7	0.585112982
2.8	0.591081157
2.9	0.5969696356
3	0.602776527
3.1	0.6084746236
3.2	0.6140831122
3.3	0.6196020228
3.4	0.6250317877
3.5	0.6303731913
3.6	0.6355878379
3.7	0.6407116331
3.8	0.6457024876
3.9	0.6506475205
4	0.6554592925
4.1	0.6601837168
4.2	0.6648230193
4.3	0.6693262121
4.4	0.6738003008
4.5	0.6781395507
4.6	0.6823996158
4.7	0.686523388
4.8	0.6906306546
4.9	0.6946035402
5	0.6985038466
5.1	0.702333854
5.2	0.7060300245
5.3	0.7097248465
5.4	0.71328792
5.5	0.7167871209
5.6	0.7202244913
5.7	0.7236020322
5.8	0.7268498432
5.9	0.7301124677
6	0.7332472821
6.1	0.7363279048
6.2	0.7393560536
6.3	0.742333403
6.4	0.7452615863
6.5	0.7480647107
6.6	0.7508983982
6.7	0.7536086031
6.8	0.7562742153
6.9	0.7588965989
7	0.761477082
7.1	0.7640169583
7.2	0.7664357428
7.3	0.7688974401
7.4	0.771322191
7.5	0.7736275843
7.6	0.7758971453
7.7	0.778131905
7.8	0.7803328661
7.9	0.7825010065
8	0.7846372788
8.1	0.7867426099
8.2	0.7888179037
8.3	0.7907770332
8.4	0.7927942798
8.5	0.7946962471
8.6	0.7966586995
8.7	0.7985065782
8.8	0.8003283885
8.9	0.8021248191
9	0.8038965412
9.1	0.8056442099
9.2	0.8073684625
9.3	0.8090699223
9.4	0.810749196
9.5	0.8124068777
9.6	0.8139521865
9.7	0.8155679447
9.8	0.8171637869
9.9	0.8186479111
10	0.820204998
10.1	0.8216507883
10.2	0.8230780698
10.3	0.8245804031
10.4	0.8259720705
10.5	0.8273465114
10.6	0.8287041278
10.7	0.8300453124
10.8	0.8313704479
10.9	0.8326799104
11	0.8339740658
11.1	0.8352532722
11.2	0.8365178823
11.3	0.8377682378
11.4	0.8390046754
11.5	0.840131688
11.6	0.8413409208
11.7	0.8425371846
11.8	0.8436243933
11.9	0.8447952358
12	0.8458573332
12.1	0.8470038722
12.2	0.8480418876
12.3	0.8491651934
12.4	0.8501801106
12.5	0.851281217
12.6	0.8522739807
12.7	0.8532560275
12.8	0.8543253959
12.9	0.8552866209
13	0.8562377524
13.1	0.8571789852
13.2	0.8581105116
13.3	0.8591310657
13.4	0.8600438015
13.5	0.8609473953
13.6	0.8618420236
13.7	0.8627278606
13.8	0.8636050742
13.9	0.8644738326
14	0.8653342998
14.1	0.8661866347
14.2	0.8670309965
14.3	0.8678675394
14.4	0.8685964036
14.5	0.8694175486
14.6	0.8702313112
14.7	0.8710378354
14.8	0.8718372625
14.9	0.8725291669
15	0.873314538
15.1	0.8740932115
15.2	0.8748653216
15.3	0.8755299002
15.4	0.8762889393
15.5	0.8770417884
15.6	0.87768712
15.7	0.87842759
15.8	0.8790607112
15.9	0.8797892361
16	0.8804105336
16.1	0.881127533
16.2	0.8817373759
16.3	0.8824432576
16.4	0.8830420067
16.5	0.8837371652
16.6	0.8843251645
16.7	0.8850099836
16.8	0.8855875689
16.9	0.8862624201
17	0.8868299148
17.1	0.8873925842
17.2	0.8880528766
17.3	0.8886059128
17.4	0.8891543346
17.5	0.8898008127
17.6	0.8903400378
17.7	0.8908748467
17.8	0.8915082236
17.9	0.8920342529
18	0.8925560579
18.1	0.8930736974
18.2	0.8936904388
18.3	0.8941998185
18.4	0.8947052126
18.5	0.8952066766
18.6	0.8957042649
18.7	0.8963015979
18.8	0.8967915326
18.9	0.897277756
19	0.8977603214
19.1	0.8982392796
19.2	0.8987146781
19.3	0.8991865696
19.4	0.8996550003
19.5	0.9001200171
19.6	0.9006857577
19.7	0.9011440943
19.8	0.9015991648
19.9	0.9020510127
20	0.9024996837


==> ProblematicStations=fct_a_s0=3.25_K=4.txt <==
0.1	0.5604789691
0.2	0.5616451213
0.3	0.5628195762
0.4	0.5641631982
0.5	0.5655290204
0.6	0.5670695553
0.7	0.568782448
0.8	0.5705251574
0.9	0.5724375549
1	0.5745134698
1.1	0.576745664
1.2	0.5790006693
1.3	0.5814019337
1.4	0.5838217436
1.5	0.5864907284
1.6	0.5891655221
1.7	0.5918464178
1.8	0.5947425415
1.9	0.597631205
2	0.6007078716
2.1	0.6036696321
2.2	0.6067998194
2.3	0.6099914917
2.4	0.6131511534
2.5	0.6164427061
2.6	0.6196919017
2.7	0.6229756626
2.8	0.6263594799
2.9	0.6296884563
3	0.6330319356
3.1	0.6363841781
3.2	0.6397399127
3.3	0.6430943223
3.4	0.6464430213
3.5	0.6497820367
3.6	0.6531077862
3.7	0.6564676257
3.8	0.6597554609
3.9	0.6630214578
4	0.6663079434
4.1	0.6695218933
4.2	0.6727490348
4.3	0.6759434712
4.4	0.6791040945
4.5	0.6822299842
4.6	0.6853203895
4.7	0.6883747138
4.8	0.6914239981
4.9	0.694403514
5	0.6973747621
5.1	0.7003062569
5.2	0.7031980947
5.3	0.7060504458
5.4	0.7088635477
5.5	0.7116604879
5.6	0.7143949296
5.7	0.7171118525
5.8	0.7197889844
5.9	0.7224268738
6	0.7250260927
6.1	0.7276041054
6.2	0.7301268815
6.3	0.7326279775
6.4	0.7350768856
6.5	0.7375037632
6.6	0.7399069418
6.7	0.7422608287
6.8	0.7445796671
6.9	0.7468747619
7	0.7491248903
7.1	0.7513513211
7.2	0.7535441723
7.3	0.7557041585
7.4	0.7578394201
7.5	0.7599351849
7.6	0.762000177
7.7	0.7640407928
7.8	0.7660508827
7.9	0.7680311242
8	0.7699821797
8.1	0.7719046993
8.2	0.7737993197
8.3	0.7756694402
8.4	0.7775096465
8.5	0.7793256771
8.6	0.7811138848
8.7	0.782878212
8.8	0.784617349
8.9	0.7863318587
9	0.7880222912
9.1	0.789688675
9.2	0.7913321681
9.3	0.792951941
9.4	0.7945505605
9.5	0.7961257552
9.6	0.7976792326
9.7	0.7992114688
9.8	0.8007229281
9.9	0.8022140631
10	0.8036853156
10.1	0.8051371182
10.2	0.80656989
10.3	0.8079797012
10.4	0.8093753388
10.5	0.8107482626
10.6	0.812103207
10.7	0.8134459256
10.8	0.8147662737
10.9	0.8160697473
11	0.8173566971
11.1	0.8186274668
11.2	0.8198823918
11.3	0.8211149895
11.4	0.8223389621
11.5	0.8235480513
11.6	0.8247350969
11.7	0.8259150885
11.8	0.8270732129
11.9	0.8282252746
12	0.8293556177
12.1	0.830472393
12.2	0.8315758658
12.3	0.8326662969
12.4	0.8337439382
12.5	0.8348090404
12.6	0.835861845
12.7	0.836902587
12.8	0.8379315022
12.9	0.838948815
13	0.8399447322
13.1	0.8409393214
13.2	0.8419229581
13.3	0.8428853565
13.4	0.8438475274
13.5	0.844788557
13.6	0.8457191357
13.7	0.8466504909
13.8	0.8475608501
13.9	0.8484613104
14	0.8493635223
14.1	0.8502448388
14.2	0.8511167767
14.3	0.8519795048
14.4	0.8528331813
14.5	0.8536779678
14.6	0.8545140207
14.7	0.8553414908
14.8	0.8561480449
14.9	0.8569586651
15	0.8577611424
15.1	0.8585556163
15.2	0.8593292807
15.3	0.8601080262
15.4	0.8608791702
15.5	0.8616295657
15.6	0.8623857637
15.7	0.8631212546
15.8	0.8638630012
15.9	0.8645840707
16	0.8652980698
16.1	0.8660189554
16.2	0.8667192197
16.3	0.8674127468
16.4	0.8681137806
16.5	0.8687942228
16.6	0.8694682405
16.7	0.8701359329
16.8	0.8707973993
16.9	0.8714527377
17	0.8721020401
17.1	0.8727454017
17.2	0.8733829135
17.3	0.8740146655
17.4	0.8746407454
17.5	0.8752612394
17.6	0.8758762332
17.7	0.87648581
17.8	0.8770900519
17.9	0.8776890398
18	0.8782673744
18.1	0.8788559961
18.2	0.8794395957
18.3	0.8800182493
18.4	0.8805762503
18.5	0.8811451337
18.6	0.8817092854
18.7	0.8822527826
18.8	0.8828075831
18.9	0.8833417416
19	0.8838874579
19.1	0.8844125354
19.2	0.8849494253
19.3	0.8854656729
19.4	0.8859939863
19.5	0.8865016442
19.6	0.8870216225
19.7	0.887520927
19.8	0.8880161229
19.9	0.8885239778
20	0.8890111545


==> Rapport_Curves_Model1_a=0.1_K=10.txt <==
0	1
0.05313157896	0.9500000003
0.112111111	0.8999999999
0.1779705786	0.8500000062
0.2519997727	0.8000000987
0.3358306899	0.7500009011
0.4315517984	0.7000054112
0.541854612	0.6500243647
0.6702024124	0.6000886136
0.8209866027	0.5502730933
0.9995993452	0.5007364529
1.21230865	0.4517771798
1.465793545	0.4038995117
1.766218921	0.3578709807
2.117845275	0.3147415011
2.521393347	0.2757898467
2.972650601	0.2423775922
3.461944506	0.2157265616
3.974930087	0.1966797506
4.494634112	0.1855285342
5.00413155	0.1819685567
5.488974353	0.1851915668
5.938700562	0.1940661596
6.347231957	0.2073383651
6.712394445	0.2237967996
7.034977145	0.2423775922
7.31770392	0.2622109919
7.56434671	0.2826253451
7.779069133	0.3031264716
7.965997459	0.3233667437
8.128974046	0.3431129326
8.271439667	0.3622174774
8.396398167	0.3805949063
8.506428712	0.3982035054
8.603722377	0.4150315892
8.690128628	0.4310874934
8.767203139	0.4463924268
8.836252867	0.4609754587
8.898376111	0.4748700549
8.954497169	0.4881117243
9.005395743	0.5007364527
9.051731413	0.5127796817
9.09406398	0.5242756695
9.132870312	0.5352571133
9.168558101	0.545754947
9.201477273	0.5557982578
9.231929321	0.5654142813
9.26017502	0.5746284448
9.286440789	0.5834644428
9.310923939	0.5919443285
9.333797081	0.600088614
9.355211708	0.6079163748
9.375301282	0.6154453487
9.394183739	0.6226920384
9.411963654	0.6296718021
9.428734024	0.6363989423
9.444577813	0.6428867883
9.45956924	0.6491477713
9.473774881	0.6551934948
9.48725462	0.6610347994
9.500062454	0.6666818208
9.512247196	0.6721440459
9.523853065	0.6774303601
9.534920243	0.6825490956
9.545485255	0.6875080699
9.555581457	0.6923146266
9.565239285	0.6969756682
9.574486644	0.7014976907
9.583349102	0.7058868093
9.591850165	0.7101487892
9.600011466	0.7142890674
9.607852946	0.7183127761
9.615393026	0.7222247647
9.622648733	0.7260296171
9.62963585	0.7297316716
9.636369005	0.733335035
9.642861785	0.7368435989
9.649126825	0.7402610532
9.655175901	0.7435909
9.661019977	0.7468364627
9.666669304	0.7500009011
9.672133447	0.7530872167
9.677421362	0.7560982667
9.68254144	0.7590367709
9.687501543	0.7619053181
9.692309045	0.7647063774
9.696970891	0.7674423015
9.70149359	0.770115336
9.705883277	0.7727276241
9.710145744	0.775281213
9.714286437	0.7777780592
9.7183105	0.7802200326
9.722222789	0.7826089219
9.726027902	0.7849464401
9.729730177	0.7872342253
9.733333733	0.7894738489
9.736842463	0.7916668153
9.74026006	0.7938145671
9.74359003	0.7959184885
9.746835693	0.7979799072
9.750000227	0.800000099
9.753086622	0.801980288
9.756097737	0.8039216498
9.759036311	0.8058253166
9.761904912	0.8076923747
9.764706018	0.8095238707
9.76744198	0.8113208104
9.770115052	0.8130841629
9.772727368	0.814814861
9.775280986	0.8165138034
9.777777856	0.8181818568
9.780219851	0.8198198548
9.782608761	0.8214286038
9.784946297	0.8230088791
9.787234098	0.8245614306
9.78947373	0.8260869812
9.791666714	0.8275862296
9.793814473	0.8290598499
9.795918404	0.8305084936
9.797979831	0.8319327909
9.800000031	0.8333333496
9.801980226	0.8347107587
9.803921591	0.8360655874
9.805825262	0.8373983865
9.807692328	0.8387096889
9.809523824	0.8400000104
9.811320767	0.8412698511
9.813084128	0.8425196943
9.814814825	0.8437500087
9.816513779	0.844961248
9.818181831	0.8461538534
9.819819829	0.8473282514
9.82142858	0.8484848547
9.823008857	0.8496240661
9.824561413	0.8507462738
9.826086959	0.8518518567
9.827586215	0.8529411811
9.829059836	0.8540146031
9.830508481	0.855072468
9.831932778	0.8561151118
9.833333337	0.8571428603
9.834710749	0.8581560316
9.836065579	0.8591549327
9.837398379	0.8601398632
9.838709681	0.8611111136
9.840000003	0.8620689681
9.841269846	0.863013701
9.842519687	0.8639455801
9.843750007	0.8648648669
9.844961244	0.865771814
9.84615385	0.8666666687
9.847328247	0.8675496707
9.848484852	0.8684210542
9.849624064	0.8692810475
9.850746273	0.8701298717
9.851851859	0.8709677434
9.852941182	0.8717948732
9.854014604	0.8726114662
9.855072471	0.8734177229
9.856115111	0.8742138373
9.857142854	0.8750000005
9.85815603	0.8757763988
9.859154927	0.8765432107
9.860139864	0.8773006145
9.861111104	0.8780487808
9.862068969	0.8787878794
9.863013699	0.879518073
9.863945579	0.8802395213
9.864864872	0.8809523819
9.865771817	0.8816568052
9.866666673	0.8823529421
9.867549671	0.8830409362
9.868421047	0.8837209305
9.869281047	0.8843930643
9.870129868	0.8850574715
9.87096774	0.8857142856
9.871794871	0.8863636368
9.872611466	0.8870056503
9.873417725	0.8876404497
9.874213837	0.8882681569
9.875	0.8888888892
9.875776393	0.8895027625
9.876543211	0.8901098904
9.877300616	0.8907103827
9.878048781	0.8913043482
9.878787882	0.8918918922
9.879518072	0.8924731187
9.880239524	0.8930481287
9.880952386	0.8936170219
9.881656803	0.8941798941
9.882352944	0.8947368425
9.883040942	0.8952879584
9.883720931	0.8958333332
9.884393062	0.8963730572
9.885057471	0.896907217
9.885714281	0.8974358974
9.886363638	0.8979591841
9.887005652	0.8984771572
9.887640445	0.8989898987
9.888268155	0.8994974875
9.888888888	0.8999999999


==> Rapport_Curves_Model1_a=0.1_K=5.txt <==
0	1
0.05313148414	0.9500003144
0.1121050488	0.9000099899
0.1779015799	0.8500748635
0.2516125045	0.8003096869
0.3343558764	0.7509226419
0.4271605776	0.7022284426
0.5308341064	0.6546473439
0.6458330176	0.6086888447
0.7721567059	0.5649210192
0.9092833899	0.5239288342
1.056161274	0.4862670125
1.211258543	0.4524142356
1.372665248	0.4227353476
1.538231029	0.3974565902
1.705717446	0.3766562814
1.872943527	0.360270479
2.037907365	0.3481107719
2.198873517	0.3398899828
2.354423188	0.3352512804
2.503470292	0.333796811
2.645250118	0.3351130656
2.779288984	0.3387914164
2.905362889	0.34444332
3.023451916	0.3517104507
3.133695272	0.360270479
3.236350169	0.3698394125
3.331756239	0.3801714123
3.420306053	0.3910569026
3.502421642	0.4023196436
3.578536455	0.413813275
3.64908197	0.4254176886
3.714478164	0.4370354804
3.775127074	0.4485886276
3.831408702	0.4600154698
3.883678795	0.4712680381
3.93226785	0.4823097196
3.977481183	0.4931132574
4.019599535	0.5036590461
4.058880202	0.5139336961
4.095558356	0.5239288345
4.129848556	0.5336401044
4.161946272	0.543066342
4.192029443	0.5522088946
4.220259943	0.5610710648
4.246785021	0.5696576551
4.271738612	0.5779745976
4.29524258	0.5860286554
4.317407856	0.5938271792
4.338335464	0.6013779141
4.358117484	0.6086888447
4.376837903	0.6157680717
4.394573385	0.6226237136
4.41139399	0.6292638341
4.427363796	0.6356963803
4.442541472	0.6419291413
4.456980784	0.6479697123
4.47073107	0.6538254736
4.483837642	0.6595035711
4.496342177	0.6650109083
4.508283021	0.6703541378
4.519695526	0.675539661
4.530612302	0.6805736273
4.541063466	0.6854619378
4.551076864	0.690210249
4.560678271	0.6948239787
4.569891563	0.6993083131
4.578738894	0.7036682145
4.587240828	0.7079084278
4.595416481	0.7120334906
4.603283639	0.7160477393
4.610858863	0.719955319
4.618157594	0.7237601908
4.625194239	0.7274661406
4.63198226	0.7310767865
4.638534233	0.7345955866
4.644861931	0.7380258459
4.650976377	0.7413707244
4.656887916	0.7446332446
4.662606231	0.7478162956
4.668140437	0.7509226414
4.673499078	0.7539549269
4.678690216	0.7569156841
4.683721413	0.7598073342
4.688599811	0.7626321983
4.693332132	0.7653924977
4.697924728	0.7680903619
4.70238358	0.7707278309
4.706714356	0.7733068594
4.710922404	0.7758293237
4.715012794	0.778297023
4.718990308	0.7807116818
4.722859493	0.7830749569
4.726624655	0.7853884398
4.730289872	0.7876536566
4.733859024	0.7898720751
4.737335794	0.7920451056
4.740723674	0.7941741034
4.744025994	0.7962603716
4.747245921	0.7983051637
4.750386463	0.8003096867
4.753450492	0.8022751011
4.756440739	0.8042025245
4.759359816	0.8060930331
4.762210208	0.8079476641
4.764994289	0.8097674167
4.767714327	0.8115532534
4.770372489	0.8133061032
4.77297084	0.8150268616
4.775511366	0.8167163927
4.77799596	0.8183755298
4.780426435	0.8200050777
4.782804529	0.8216058136
4.785131899	0.8231784875
4.787410151	0.8247238247
4.789640799	0.826242525
4.791825326	0.8277352664
4.793965129	0.8292027028
4.796061562	0.8306454672
4.798115927	0.8320641727
4.800129463	0.8334594108
4.802103375	0.8348317552
4.804038811	0.8361817609
4.805936884	0.837509966
4.807798656	0.8388168897
4.809625154	0.8401030368
4.811417368	0.8413688958
4.813176252	0.8426149406
4.814902721	0.8438416299
4.816597658	0.845049408
4.818261917	0.8462387076
4.819896321	0.8474099468
4.82150166	0.8485635319
4.823078704	0.8496998573
4.824628188	0.8508193051
4.826150827	0.8519222477
4.827647314	0.8530090453
4.829118309	0.8540800478
4.830564459	0.8551355964
4.831986382	0.856176021
4.833384686	0.8572016439
4.834759951	0.8582127772
4.836112738	0.8592097244
4.837443596	0.8601927813
4.838753045	0.8611622345
4.840041604	0.862118364
4.841309768	0.863061442
4.842558005	0.8639917313
4.843786794	0.8649094919
4.844996579	0.8658149724
4.846187795	0.8667084183
4.847360867	0.8675900657
4.848516206	0.8684601477
4.849654207	0.8693188888
4.85077526	0.8701665091
4.851879738	0.8710032221
4.852968008	0.8718292368
4.85404042	0.8726447563
4.855097323	0.8734499805
4.856139042	0.8742450997
4.857165906	0.8750303048
4.858178236	0.8758057792
4.859176326	0.8765717013
4.860160479	0.8773282467
4.861130988	0.8780755867
4.862088132	0.8788138876
4.863032182	0.8795433114
4.863963406	0.8802640181
4.864882068	0.8809761622
4.865788413	0.8816798948
4.866682691	0.8823753639
4.867565138	0.883062714
4.868435989	0.883742086
4.869295474	0.8844136188
4.870143806	0.8850774454
4.870981206	0.8857336988
4.871807885	0.8863825073
4.872624044	0.8870239964
4.873429882	0.8876582891
4.874225596	0.888285506
4.875011372	0.8889057643
4.875787397	0.889519179
4.876553853	0.8901258632
4.877310912	0.8907259259
4.878058748	0.8913194756
4.878797527	0.8919066171
4.879527414	0.8924874538
4.880248568	0.8930620866
4.880961144	0.8936306141
4.88166529	0.8941931322
4.882361164	0.8947497375
4.883048904	0.895300521
4.88372865	0.8958455736
4.884400548	0.8963849851
4.885064729	0.8969188419
4.88572132	0.8974472287
4.886370459	0.8979702303
4.887012269	0.8984879278
4.887646867	0.8990004005
4.888274384	0.8995077291
4.888894935	0.9000099899


==> Rapport_Curves_Model1_a=10_K=10.txt <==
0	1
0.5526315779	0.9500000003
1.111110112	0.9000003765
1.67642066	0.8500131375
2.249319073	0.8001402008
2.828790413	0.7507780666
3.409380383	0.7028395074
3.979581928	0.6577212673
4.523912453	0.6168945423
5.02804697	0.5813815599
5.483119585	0.5515084171
5.886636261	0.5270147058
6.240839416	0.5073152164
6.550498636	0.4917239939
6.821238147	0.4795835945
7.058579118	0.4703190902
7.267503015	0.4634498842
7.452313924	0.45858273
7.616647453	0.4553985119
7.763540272	0.4536384599
7.895517085	0.4530919484
8.014675456	0.453586417
8.122760939	0.4549793208
8.221230573	0.4571517996
8.311305258	0.4600037327
8.394012385	0.4634498842
8.470220449	0.4674168986
8.540666941	0.4718409496
8.605980969	0.4766659023
8.666701637	0.4818418714
8.723292927	0.487324093
8.776155961	0.4930720416
8.825638984	0.4990487436
8.872045683	0.5052202461
8.915641984	0.511555207
8.956661828	0.5180245913
8.995311831	0.5246014348
9.031775411	0.531260679
9.066216006	0.5379790444
9.098780006	0.5447349441
9.129599052	0.551508417
9.158792122	0.5582810796
9.18646718	0.565036085
9.212722626	0.5717580869
9.237648514	0.5784332022
9.261327565	0.5850489685
9.283836045	0.5915942994
9.305244484	0.598059431
9.325618291	0.6044358624
9.345018295	0.6107162913
9.363501169	0.6168945423
9.381119824	0.622965494
9.397923726	0.6289249999
9.413959172	0.6347698103
9.429269572	0.6404974942
9.443895616	0.6461063613
9.457875479	0.6515953828
9.471245028	0.6569641242
9.484037917	0.6622126707
9.496285782	0.667341566
9.508018324	0.6723517486
9.519263477	0.6772444978
9.530047471	0.6820213798
9.540394971	0.6866842054
9.550329149	0.6912349829
9.559871792	0.6956758839
9.569043381	0.7000092081
9.577863171	0.7042373546
9.586349265	0.7083627954
9.594518692	0.7123880527
9.602387464	0.7163156785
9.609970648	0.7201482391
9.617282421	0.7238882992
9.624336126	0.7275384104
9.631144329	0.7311011004
9.637718861	0.7345788647
9.64407087	0.7379741584
9.650210867	0.7412893925
9.656148745	0.7445269264
9.661893851	0.7476890683
9.667454996	0.7507780671
9.672840501	0.7537961148
9.678058224	0.7567453438
9.683115585	0.7596278269
9.688019599	0.7624455734
9.692776906	0.7652005338
9.69739377	0.7678945979
9.70187614	0.770529595
9.706229635	0.773107296
9.710459588	0.7756294139
9.71457105	0.778097605
9.718568812	0.7805134701
9.722457412	0.782878556
9.726241177	0.7851943576
9.729924193	0.7874623174
9.733510363	0.7896838301
9.737003384	0.7918602416
9.740406776	0.7939928511
9.743723894	0.7960829135
9.746957921	0.79813164
9.750111902	0.8001402008
9.753188731	0.8021097246
9.756191168	0.8040413016
9.759121849	0.8059359852
9.761983274	0.8077947914
9.764777864	0.809618703
9.767507888	0.8114086672
9.770175552	0.8131656016
9.772782947	0.8148903899
9.775332072	0.8165838887
9.777824835	0.8182469238
9.780263085	0.819880294
9.782648567	0.8214847725
9.784982972	0.8230611055
9.787267907	0.8246100148
9.789504917	0.8261321998
9.791695497	0.8276283359
9.79384105	0.8290990764
9.795942959	0.8305450544
9.798002534	0.8319668833
9.80002103	0.8333651548
9.801999658	0.8347404436
9.803939584	0.8360933059
9.805841932	0.8374242802
9.807707781	0.8387338886
9.809538158	0.8400226367
9.811334064	0.8412910151
9.813096464	0.8425394987
9.814826288	0.8437685489
9.816524429	0.8449786125
9.818191731	0.8461701226
9.819829034	0.8473435002
9.821437149	0.8484991536
9.823016835	0.8496374793
9.824568839	0.8507588614
9.826093887	0.8518636738
9.827592668	0.8529522791
9.829065851	0.854025029
9.830514092	0.8550822669
9.831938013	0.8561243247
9.833338224	0.8571515254
9.834715321	0.8581641846
9.836069845	0.8591626062
9.837402372	0.8601470879
9.838713415	0.8611179184
9.840003496	0.8620753794
9.841273115	0.8630197444
9.842522745	0.8639512774
9.843752872	0.8648702406
9.844963931	0.8657768838
9.846156369	0.8666714534
9.847330609	0.8675541876
9.84848707	0.8684253202
9.849626146	0.8692850772
9.850748224	0.8701336796
9.851853691	0.8709713431
9.852942905	0.8717982765
9.854016215	0.8726146852
9.855073991	0.8734207684
9.856116541	0.8742167199
9.857144199	0.8750027293
9.858157298	0.8757789826
9.859156122	0.8765456586
9.860140983	0.8773029333
9.861112165	0.8780509791
9.862069966	0.8787899632
9.863014638	0.8795200488
9.863946462	0.8802413957
9.864865706	0.8809541601
9.865772605	0.8816584933
9.866667416	0.8823545442
9.867550373	0.8830424578
9.868421712	0.8837223757
9.869281673	0.8843944372
9.87013046	0.8850587762
9.870968298	0.8857155259
9.8717954	0.8863648159
9.872611966	0.8870067716
9.873418201	0.8876415167
9.874214287	0.8882691714
9.875000422	0.8888898553
9.875776793	0.889503682
9.876543589	0.890110766
9.877300972	0.8907112166
9.878049119	0.8913051423
9.878788203	0.8918926491
9.87951838	0.8924738396
9.88023981	0.8930488165
9.880952659	0.8936176773
9.881657064	0.8941805191
9.882353192	0.8947374393
9.883041176	0.8952885276
9.883721152	0.8958338764
9.884393277	0.8963735757
9.885057674	0.896907712
9.885714473	0.8974363702
9.886363819	0.8979596355
9.887005822	0.8984775886
9.887640613	0.8989903107
9.888268311	0.899497881
9.888889037	0.9000003765


==> Rapport_Curves_Model1_a=10_K=5.txt <==
0	1
0.5523428657	0.9501292212
1.100616492	0.9025916246
1.610504865	0.8620021161
2.047494596	0.8305971826
2.403608794	0.8073771751
2.689324967	0.7903131263
2.919489878	0.77763827
3.107165342	0.7680845144
3.262419168	0.7607863921
3.392701969	0.7551542179
3.503489517	0.7507798815
3.598833186	0.7473749078
3.68176698	0.7447308701
3.754594935	0.7426939923
3.819091717	0.7411486122
3.876643053	0.7400062004
3.928344974	0.7391979124
3.975074814	0.7386694466
4.017542602	0.7383774142
4.05632887	0.7382867427
4.091912726	0.7383687798
4.124692976	0.7385998896
4.155004254	0.738960404
4.183129406	0.7394338233
4.209309139	0.7400062006
4.23374959	0.7406656667
4.256628326	0.7414020557
4.278099144	0.7422066075
4.298295933	0.7430717328
4.317335799	0.7439908203
4.335321636	0.7449580843
4.352344217	0.7459684366
4.36848395	0.7470173842
4.383812313	0.7481009413
4.398393085	0.7492155612
4.412283338	0.7503580726
4.42553432	0.7515256314
4.438192182	0.7527156792
4.450298599	0.7539259053
4.461891309	0.7551542182
4.47300456	0.7563987162
4.48366952	0.7576576685
4.493914618	0.7589294938
4.503765827	0.7602127437
4.513246958	0.7615060877
4.522379835	0.7628083026
4.531184552	0.764118259
4.5396796	0.7654349128
4.54788206	0.7667572971
4.555807719	0.7680845146
4.563471181	0.7694157296
4.570886007	0.7707501648
4.578064785	0.7720870933
4.585019222	0.773425837
4.591760228	0.7747657595
4.598297971	0.776106265
4.604641959	0.7774467948
4.610801073	0.7787868218
4.616783636	0.7801258522
4.622597442	0.7814634193
4.628249817	0.7827990836
4.633747636	0.7841324305
4.639097364	0.7854630679
4.644305098	0.7867906264
4.649376575	0.7881147555
4.654317212	0.7894351247
4.659132127	0.7907514205
4.663826152	0.7920633469
4.668403868	0.7933706237
4.672869605	0.7946729848
4.677227474	0.7959701795
4.681481366	0.7972619696
4.685634985	0.7985481306
4.689691846	0.7998284491
4.693655294	0.8011027251
4.697528512	0.8023707685
4.701314524	0.8036323989
4.70501623	0.8048874484
4.708636374	0.8061357572
4.712177597	0.8073771754
4.7156424	0.808611562
4.71903319	0.8098387846
4.722352265	0.8110587192
4.725601822	0.8122712508
4.728783962	0.8134762696
4.731900712	0.8146736762
4.734953989	0.8158633761
4.737945662	0.817045283
4.740877505	0.818219317
4.743751235	0.8193854042
4.746568487	0.8205434774
4.749330841	0.8216934749
4.752039824	0.8228353413
4.754696888	0.8239690263
4.757303451	0.8250944855
4.759860863	0.8262116792
4.762370433	0.8273205731
4.764833424	0.8284211376
4.767251049	0.8295133479
4.769624481	0.8305971828
4.771954856	0.8316726267
4.774243259	0.8327396672
4.776490759	0.8337982964
4.77869837	0.8348485099
4.780867082	0.8358903076
4.782997852	0.8369236919
4.785091601	0.8379486694
4.787149227	0.8389652503
4.789171591	0.8399734473
4.791159541	0.840973276
4.793113883	0.8419647544
4.795035411	0.8429479057
4.796924878	0.8439227524
4.79878304	0.8448893215
4.800610598	0.8458476421
4.802408267	0.8467977458
4.804176714	0.8477396649
4.805916597	0.8486734358
4.807628556	0.849599096
4.80931321	0.8505166839
4.810971158	0.8514262412
4.812602991	0.8523278104
4.814209273	0.8532214356
4.81579056	0.8541071631
4.817347386	0.854985039
4.818880277	0.8558551125
4.820389738	0.8567174327
4.821876268	0.8575720511
4.823340349	0.8584190192
4.824782446	0.8592583895
4.826203014	0.8600902156
4.827602503	0.8609145531
4.828981345	0.861731457
4.830339957	0.862540983
4.831678754	0.8633431879
4.832998135	0.8641381299
4.834298492	0.8649258664
4.8355802	0.8657064554
4.836843633	0.8664799565
4.838089153	0.8672464285
4.839317113	0.8680059314
4.840527855	0.8687585251
4.841721713	0.8695042691
4.842899016	0.8702432239
4.844060084	0.8709754507
4.845205227	0.8717010097
4.846334746	0.8724199611
4.847448944	0.8731323667
4.848548105	0.8738382863
4.84963252	0.8745377819
4.850702451	0.875230912
4.85175818	0.8759177397
4.852799963	0.8765983236
4.853828062	0.8772727254
4.854842728	0.8779410053
4.855844202	0.8786032218
4.856832728	0.879259437
4.85780854	0.8799097085
4.858771865	0.8805540972
4.859722926	0.8811926609
4.860661949	0.8818254601
4.861589139	0.8824525516
4.862504708	0.8830739936
4.863408868	0.8836898464
4.864301809	0.8843001655
4.865183731	0.884905008
4.866054821	0.8855044305
4.866915279	0.8860984914
4.867765274	0.8866872447
4.868604989	0.8872707463
4.869434603	0.8878490527
4.870254284	0.888422217
4.871064206	0.8889902953
4.871864522	0.8895533392
4.872655404	0.8901114046
4.873437007	0.8906645442
4.874209483	0.8912128093
4.874972979	0.8917562517
4.875727652	0.8922949254
4.876473639	0.8928288791
4.877211084	0.8933581648
4.877940131	0.8938828333
4.878660909	0.8944029332
4.879373552	0.8949185143
4.880078194	0.8954296252
4.880774962	0.895936315
4.881463986	0.8964386307
4.882145376	0.8969366195
4.882819259	0.897430329
4.883485758	0.8979198059
4.884144984	0.8984050954
4.884797047	0.898886243
4.885442066	0.8993632943
4.886080143	0.8998362934
4.886711387	0.9003052843
4.887335908	0.9007703106
4.887953798	0.9012314152
4.888565164	0.901688641
4.889170106	0.9021420302
4.889768717	0.9025916246


==> Rapport_Curves_Model1_a=1_K=10.txt <==
0	1
0.1026315789	0.9499999997
0.2111111108	0.9
0.3264705646	0.8500000139
0.4499994712	0.8000002187
0.583327529	0.7500018933
0.7285307616	0.7000108208
0.888252553	0.6500463681
1.065810694	0.6001604942
1.265233556	0.5504707122
1.491140675	0.5012080454
1.748372291	0.4527746161
2.041302867	0.4057960808
2.372866624	0.3611448907
2.743472062	0.3199076829
3.150128315	0.2832809936
3.586146175	0.2524051554
4.04163416	0.2281764341
4.504722252	0.2110938143
4.963167247	0.2011867905
5.405882917	0.1980390226
5.824033585	0.200888527
6.211542012	0.2087654923
6.565064836	0.2206286467
6.883604599	0.2354739234
7.167949562	0.2524051554
7.420094197	0.2706688621
7.642733867	0.2896616114
7.838873442	0.3089199077
8.011552871	0.3281011348
8.163673055	0.3469616097
8.297898524	0.3653354104
8.416613991	0.3831158103
8.521915912	0.4002399615
8.615624758	0.4166767625
8.699308417	0.4324175499
8.774310032	0.4474691051
8.841776826	0.4618485133
8.902687205	0.4755794277
8.957875616	0.4886894092
9.008054283	0.5012080454
9.053832084	0.5131656563
9.095730646	0.5245924107
9.134197968	0.5355177466
9.169619903	0.545970001
9.202329757	0.5559761938
9.232616358	0.565561912
9.260730777	0.5747512678
9.286891976	0.583566905
9.311291536	0.5920300343
9.334097598	0.600160494
9.355458218	0.6079768161
9.375504144	0.6154963019
9.394351213	0.6227351008
9.412102338	0.6297082851
9.428849215	0.636429926
9.444673768	0.6429131633
9.4596494	0.6491702753
9.473842028	0.655212739
9.48731102	0.6610512922
9.500109957	0.6666959868
9.512287295	0.6721562381
9.523887005	0.6774408755
9.534949036	0.6825581832
9.545509747	0.6875159388
9.555602323	0.6923214529
9.565257112	0.6969816018
9.574501903	0.7015028572
9.583362192	0.7058913164
9.591861419	0.7101527279
9.600021156	0.7142925148
9.60786131	0.7183157989
9.615400259	0.7222274193
9.622655001	0.7260319523
9.629641288	0.7297337288
9.636373731	0.73333685
9.642865907	0.736845203
9.649130417	0.7402624726
9.655179039	0.743592158
9.661022731	0.7468375793
9.666671717	0.7500018931
9.672135564	0.7530880993
9.677423223	0.7560990533
9.682543079	0.7590374726
9.687502986	0.7619059449
9.692310322	0.7647069377
9.696972017	0.7674428034
9.701494584	0.7701157859
9.705884161	0.7727280277
9.71014653	0.7752815759
9.714287134	0.7777783855
9.718311122	0.7802203264
9.722223343	0.7826091868
9.726028394	0.7849466791
9.729730619	0.7872344414
9.733334127	0.789474044
9.736842818	0.7916669921
9.740260377	0.7938147271
9.743590315	0.7959186335
9.746835956	0.797980039
9.750000456	0.8000002193
9.753086825	0.8019803967
9.756097928	0.8039217492
9.759036477	0.805825407
9.761905059	0.8076924569
9.764706156	0.809523946
9.767442102	0.8113208787
9.770115157	0.8130842251
9.772727471	0.8148149181
9.77528108	0.816513856
9.777777939	0.8181819048
9.780219928	0.8198198989
9.782608831	0.8214286443
9.784946359	0.8230089164
9.787234157	0.8245614647
9.789473782	0.8260870126
9.791666762	0.8275862584
9.793814517	0.8290598766
9.795918443	0.830508518
9.797979868	0.8319328134
9.800000063	0.8333333703
9.801980255	0.8347107778
9.80392162	0.8360656053
9.805825295	0.8373984034
9.807692361	0.8387097045
9.809523852	0.8400000247
9.81132079	0.8412698636
9.813084147	0.8425197065
9.814814849	0.8437500199
9.816513796	0.8449612587
9.818181849	0.8461538634
9.819819842	0.8473282601
9.821428592	0.8484848627
9.823008874	0.8496240737
9.824561423	0.850746281
9.826086973	0.8518518634
9.827586226	0.8529411876
9.829059843	0.854014609
9.830508489	0.8550724732
9.831932784	0.8561151166
9.833333344	0.8571428652
9.834710757	0.858156036
9.836065584	0.8591549369
9.837398383	0.8601398668
9.838709686	0.8611111171
9.840000008	0.8620689712
9.841269851	0.8630137042
9.842519689	0.863945583
9.843750009	0.8648648695
9.844961246	0.8657718165
9.846153853	0.8666666712
9.84732825	0.867549673
9.848484853	0.8684210563
9.849624067	0.8692810494
9.850746275	0.8701298735
9.851851858	0.870967745
9.852941186	0.8717948748
9.854014599	0.8726114676
9.855072474	0.8734177247
9.856115111	0.8742138383
9.857142856	0.8750000022
9.858156031	0.8757763997
9.85915493	0.8765432119
9.860139865	0.8773006155
9.86111111	0.8780487825
9.862068967	0.8787878799
9.863013695	0.8795180736
9.863945577	0.8802395223
9.864864871	0.8809523826
9.865771813	0.8816568061
9.866666675	0.8823529429
9.867549674	0.8830409372
9.868421051	0.8837209313
9.869281046	0.8843930649
9.870129869	0.8850574722
9.87096774	0.8857142862
9.871794873	0.8863636373
9.872611464	0.8870056506
9.873417725	0.88764045
9.874213837	0.8882681573
9.875	0.8888888895
9.875776394	0.8895027629
9.876543211	0.890109891
9.877300618	0.8907103831
9.87804878	0.8913043484
9.878787882	0.8918918925
9.879518073	0.892473119
9.880239525	0.8930481292
9.880952386	0.8936170221
9.881656804	0.8941798944
9.882352946	0.8947368428
9.883040941	0.8952879586
9.883720932	0.8958333334
9.884393062	0.8963730575
9.88505747	0.8969072171
9.885714281	0.8974358977
9.886363638	0.8979591843
9.887005655	0.898477158
9.887640441	0.8989898987
9.888268159	0.8994974874
9.888888884	0.9


==> Rapport_Curves_Model1_a=1_K=5.txt <==
0	1
0.1026313002	0.9500008031
0.2110943885	0.9000242676
0.326292075	0.8501730864
0.4490603311	0.8006813253
0.5799762108	0.7519310592
0.7191843403	0.7044359319
0.8662880267	0.6587972853
1.020331036	0.6156428417
1.179871428	0.5755610679
1.343125297	0.5390442176
1.508143861	0.5064495388
1.672985961	0.477982372
1.835857836	0.453699351
1.995206703	0.4335263121
2.149768011	0.4172843985
2.298574642	0.4047186124
2.440939648	0.3955247526
2.576423578	0.3893724629
2.704795162	0.3859235253
2.825991331	0.3848454638
2.940080101	0.3858210109
3.047228079	0.3885541913
3.147673127	0.3927737772
3.241702069	0.3982347898
3.329632927	0.4047186124
3.411801058	0.4120321528
3.488548555	0.4200063957
3.560216303	0.4284945971
3.627138164	0.4373702983
3.689636849	0.446525292
3.74802112	0.455867625
3.802584007	0.4653196945
3.853601805	0.4748164756
3.901333668	0.4843038923
3.94602165	0.4937373505
3.987891031	0.5030804168
4.027150904	0.5123036535
4.063994889	0.5213835886
4.098601953	0.5303018171
4.131137281	0.5390442173
4.161753168	0.5476002745
4.190589903	0.5559624947
4.21777664	0.5641259053
4.243432232	0.572087624
4.267666034	0.5798464935
4.290578659	0.5874027701
4.312262668	0.5947578588
4.332803248	0.601914091
4.352278817	0.6088745362
4.370761585	0.6156428417
4.388318079	0.6222231038
4.405009629	0.6286197523
4.420892785	0.6348374619
4.436019752	0.6408810725
4.450438731	0.6467555281
4.464194272	0.6524658248
4.477327578	0.6580169663
4.489876772	0.6634139308
4.501877179	0.6686616434
4.513361529	0.6737649536
4.524360194	0.6787286175
4.534901376	0.6835572854
4.54501127	0.688255491
4.554714244	0.6928276438
4.564032977	0.6972780253
4.572988587	0.701610784
4.581600767	0.7058299355
4.589887891	0.7099393608
4.597867114	0.7139428078
4.605554467	0.7178438914
4.612964942	0.7216460975
4.620112572	0.725352784
4.6270105	0.7289671844
4.633671056	0.7324924114
4.640105791	0.7359314595
4.646325563	0.7392872091
4.652340565	0.7425624313
4.658160396	0.745759789
4.663794067	0.7488818448
4.66925008	0.7519310592
4.67453643	0.7549097995
4.679660669	0.7578203412
4.684629924	0.760664872
4.689450914	0.7634454951
4.694129992	0.7661642316
4.698673167	0.7688230267
4.703086117	0.7714237491
4.70737422	0.7739681971
4.711542578	0.7764581004
4.715596019	0.7788951238
4.719539115	0.7812808677
4.723376216	0.7836168738
4.727111456	0.7859046253
4.730748739	0.7881455499
4.734291805	0.7903410231
4.737744195	0.79249237
4.741109277	0.7946008666
4.744390263	0.7966677412
4.747590216	0.79869418
4.750712044	0.8006813253
4.753758532	0.8026302781
4.756732327	0.8045421009
4.759635963	0.8064178185
4.762471858	0.8082584192
4.76524232	0.8100648578
4.767949555	0.811838055
4.770595677	0.8135789
4.7731827	0.815288252
4.775712557	0.8169669408
4.778187106	0.8186157676
4.780608111	0.8202355069
4.78297728	0.8218269087
4.78529623	0.8233906958
4.787566533	0.8249275688
4.789789679	0.8264382051
4.791967119	0.8279232603
4.794100224	0.8293833682
4.796190327	0.8308191429
4.798238701	0.8322311787
4.800246569	0.8336200505
4.802215113	0.8349863166
4.804145467	0.8363305163
4.806038725	0.8376531739
4.807895932	0.8389547956
4.809718106	0.8402358737
4.811506218	0.8414968856
4.813261203	0.8427382914
4.814983973	0.8439605418
4.816675402	0.8451640716
4.818336323	0.8463493018
4.819967554	0.8475166429
4.821569881	0.8486664935
4.823144058	0.84979924
4.824690815	0.8509152563
4.826210859	0.8520149077
4.827704872	0.8530985481
4.829173514	0.8541665223
4.830617419	0.8552191634
4.832037207	0.8562567965
4.833433474	0.8572797392
4.834806799	0.8582882981
4.836157732	0.8592827711
4.837486822	0.8602634506
4.838794583	0.861230618
4.84008153	0.8621845497
4.841348153	0.8631255137
4.842594924	0.8640537697
4.843822305	0.8649695734
4.845030747	0.8658731707
4.84622068	0.8667648033
4.847392521	0.8676447052
4.848546684	0.8685131053
4.849683562	0.8693702265
4.850803536	0.8702162854
4.851906985	0.8710514938
4.852994266	0.871876058
4.854065732	0.8726901791
4.855121729	0.8734940538
4.856162577	0.874287872
4.857188611	0.8750718212
4.85820014	0.875846084
4.859197462	0.8766108366
4.860180883	0.8773662528
4.861150685	0.8781125024
4.86210715	0.8788497499
4.86305055	0.8795781566
4.863981151	0.8802978801
4.864899212	0.8810090743
4.865804982	0.8817118885
4.866698706	0.8824064701
4.867580621	0.8830929618
4.868450959	0.8837715035
4.869309951	0.8844422334
4.870157809	0.8851052827
4.870994755	0.8857607844
4.871820994	0.8864088651
4.872636732	0.8870496501
4.873442162	0.8876832606
4.874237486	0.8883098174
4.875022885	0.8889294361
4.875798547	0.8895422314
4.876564655	0.8901483154
4.877321376	0.8907477967
4.878068888	0.8913407827
4.878807353	0.8919273779
4.879536938	0.8925076851
4.880257801	0.8930818044
4.880970095	0.8936498339
4.881673971	0.8942118691
4.882369585	0.894768006
4.883057072	0.8953183349
4.883736574	0.8958629461
4.884408239	0.89640193
4.885072194	0.8969353716
4.885728563	0.8974633547
4.886377491	0.8979859645
4.887019092	0.8985032811
4.887653497	0.8990153854
4.888280821	0.8995223552
4.888901187	0.9000242676


==> SuccessfulTrips=fct_a_rhoV=1_K=4.txt <==
0.05	0.02983903784
0.1	0.05935230171
0.15	0.08853406494
0.2	0.1173787456
0.25	0.145880995
0.3	0.1740357713
0.35	0.2018384011
0.4	0.2292846283
0.45	0.2563706523
0.5	0.2830931565
0.55	0.3094493284
0.6	0.3354368719
0.65	0.3610540115
0.7	0.3862994917
0.75	0.4111725716
0.8	0.4356730134
0.85	0.4598010678
0.9	0.4835574569
0.95	0.5069433539
1	0.5299603603
1.05	0.5526104833
1.1	0.5748961092
1.15	0.5968199795
1.2	0.6183851639
1.25	0.6395950341
1.3	0.6604532401
1.35	0.680963681
1.4	0.7011304845
1.45	0.7209579783
1.5	0.7404506722
1.55	0.7596132306
1.6	0.7784504549
1.65	0.7969672621
1.7	0.8151686667
1.75	0.8330597614
1.8	0.850645703
1.85	0.8679316921
1.9	0.8849229655
1.95	0.9016247778
2	0.9180423906
2.05	0.9341810622
2.1	0.9500460354
2.15	0.9656425307
2.2	0.9809757366
2.25	0.9960508008
2.3	1.010872825
2.35	1.02544686
2.4	1.039777898
2.45	1.053870869
2.5	1.067730635
2.55	1.08136199
2.6	1.094769654
2.65	1.107958272
2.7	1.12093241
2.75	1.133696554
2.8	1.146255112
2.85	1.158612408
2.9	1.170772683
2.95	1.182740095
3	1.19451872
3.05	1.206112549
3.1	1.21752549
3.15	1.22876137
3.2	1.239823933
3.25	1.250716839
3.3	1.261443671
3.35	1.272007928
3.4	1.282413033
3.45	1.292662333
3.5	1.302759093
3.55	1.312706507
3.6	1.322507695
3.65	1.332165699
3.7	1.341683497
3.75	1.35106399
3.8	1.360310014
3.85	1.369424341
3.9	1.378409665
3.95	1.387268631
4	1.396003808
4.05	1.404617713
4.1	1.413112796
4.15	1.421491451
4.2	1.429756012
4.25	1.437908763
4.3	1.445951926
4.35	1.453887674
4.4	1.461718126
4.45	1.46944535
4.5	1.477071366
4.55	1.484598145
4.6	1.492027607
4.65	1.499361634
4.7	1.506602055
4.75	1.513750663
4.8	1.5208092
4.85	1.527779374
4.9	1.534662852
4.95	1.541461256
5	1.548176174
5.05	1.554809159
5.1	1.56136172
5.15	1.567835341
5.2	1.574231461
5.25	1.580551496
5.3	1.586796821
5.35	1.592968779
5.4	1.599068694
5.45	1.605097842
5.5	1.611057487
5.55	1.616948849
5.6	1.622773133
5.65	1.628531511
5.7	1.634225126
5.75	1.639855101
5.8	1.64542253
5.85	1.650928484
5.9	1.656374011
5.95	1.661760135
6	1.66708786
6.05	1.672358161
6.1	1.677572001
6.15	1.682730315
6.2	1.687834022
6.25	1.692884018
6.3	1.697881181
6.35	1.702826372
6.4	1.707720431
6.45	1.712564182
6.5	1.717358432
6.55	1.722103967
6.6	1.726801563
6.65	1.731451975
6.7	1.736055944
6.75	1.740614195
6.8	1.745127439
6.85	1.74959637
6.9	1.754021671
6.95	1.758404011
7	1.762744044
7.05	1.76704241
7.1	1.771299742
7.15	1.775516648
7.2	1.779693736
7.25	1.783831598
7.3	1.787930814
7.35	1.79199195
7.4	1.796015564
7.45	1.800002207
7.5	1.80395241
7.55	1.8078667
7.6	1.811745594
7.65	1.815589598
7.7	1.819399203
7.75	1.823174903
7.8	1.826917169
7.85	1.830626474
7.9	1.834303275
7.95	1.837948026
8	1.841561169
8.05	1.845143135
8.1	1.848694355
8.15	1.852215245
8.2	1.855706218
8.25	1.859167676
8.3	1.862600019
8.35	1.866003631
8.4	1.869378899
8.45	1.872726193
8.5	1.876045887
8.55	1.879338341
8.6	1.882603912
8.65	1.885842946
8.7	1.889055791
8.75	1.892242781
8.8	1.895404253
8.85	1.898540525
8.9	1.901651926
8.95	1.904738762
9	1.90780135
9.05	1.910839991
9.1	1.913854981
9.15	1.916846613
9.2	1.919815185
9.25	1.922760978
9.3	1.925684273
9.35	1.928585335
9.4	1.931464444
9.45	1.934321862
9.5	1.937157847
9.55	1.939972671
9.6	1.942766567
9.65	1.945539795
9.7	1.948292604
9.75	1.951025234
9.8	1.953737908
9.85	1.956430873
9.9	1.959104355
9.95	1.961758583
10	1.964393773
10.05	1.967010154
10.1	1.969607934
10.15	1.972187326
10.2	1.974748534
10.25	1.977291774
10.3	1.97981724
10.35	1.982325137
10.4	1.984815666
10.45	1.987289018
10.5	1.989745376
10.55	1.992184934
10.6	1.994607864
10.65	1.997014371
10.7	1.999404625
10.75	2.001778785
10.8	2.004137052
10.85	2.006479582
10.9	2.008806558
10.95	2.011118123
11	2.013414467
11.05	2.015695728
11.1	2.01796208
11.15	2.020213674
11.2	2.022450676
11.25	2.024673225
11.3	2.026881476
11.35	2.029075577
11.4	2.031255681
11.45	2.033421925
11.5	2.035574449
11.55	2.037713398
11.6	2.039838916
11.65	2.041951135
11.7	2.044050171
11.75	2.046136186
11.8	2.048209284
11.85	2.050269618
11.9	2.052317308
11.95	2.054352464
12	2.056375235
12.05	2.058385713
12.1	2.060384052
12.15	2.062370346
12.2	2.064344715
12.25	2.06630729
12.3	2.068258161
12.35	2.070197472
12.4	2.072125302
12.45	2.074041784
12.5	2.075947008
12.55	2.077841115
12.6	2.079724161
12.65	2.081596287
12.7	2.083457583
12.75	2.08530814
12.8	2.087148077
12.85	2.088977493
12.9	2.09079647
12.95	2.092605113
13	2.094403511
13.05	2.096191775
13.1	2.097969991
13.15	2.099738218
13.2	2.1014966
13.25	2.103245197
13.3	2.104984089
13.35	2.106713387
13.4	2.108433148
13.45	2.110143488
13.5	2.111844475
13.55	2.113536192
13.6	2.115218721
13.65	2.116892143
13.7	2.11855655
13.75	2.120211995
13.8	2.121858602
13.85	2.123496389
13.9	2.125125476
13.95	2.126745907
14	2.128357784
14.05	2.12996118
14.1	2.13155613
14.15	2.133142747
14.2	2.134721081
14.25	2.136291211
14.3	2.137853218
14.35	2.139407155
14.4	2.140953058
14.45	2.142491067
14.5	2.144021189
14.55	2.145543519
14.6	2.147058097
14.65	2.148565017
14.7	2.150064317
14.75	2.151556065
14.8	2.153040335
14.85	2.154517189
14.9	2.155986656
14.95	2.157448824
15	2.158903756
15.05	2.160351501
15.1	2.161792101
15.15	2.163225656
15.2	2.164652167
15.25	2.16607173
15.3	2.167484382
15.35	2.168890195
15.4	2.1702892
15.45	2.171681471
15.5	2.173067035
15.55	2.17444599
15.6	2.175818338
15.65	2.177184153
15.7	2.178543496
15.75	2.179896382
15.8	2.181242897
15.85	2.182583083
15.9	2.183916982
15.95	2.185244633
16	2.186566101
16.05	2.187881416
16.1	2.189190635
16.15	2.190493819
16.2	2.191790985
16.25	2.193082198
16.3	2.194367484
16.35	2.195646907
16.4	2.196920497
16.45	2.198188299
16.5	2.199450353
16.55	2.200706725
16.6	2.201957424
16.65	2.203202514
16.7	2.204442019
16.75	2.205676009
16.8	2.206904487
16.85	2.208127515
16.9	2.209345132
16.95	2.210557375
17	2.211764277
17.05	2.212965883
17.1	2.214162222
17.15	2.215353353
17.2	2.216539273
17.25	2.217720058
17.3	2.218895748
17.35	2.220066336
17.4	2.221231882
17.45	2.222392443
17.5	2.223548014
17.55	2.22469866
17.6	2.225844417
17.65	2.226985284
17.7	2.228121337
17.75	2.229252576
17.8	2.230379034
17.85	2.231500791
17.9	2.232617825
17.95	2.233730192
18	2.234837936
18.05	2.235941066
18.1	2.237039619
18.15	2.238133633
18.2	2.239223128
18.25	2.240308136
18.3	2.241388705
18.35	2.242464835
18.4	2.243536571
18.45	2.244603958
18.5	2.245667013
18.55	2.246725752
18.6	2.247780203
18.65	2.248830435
18.7	2.249876408
18.75	2.250918218
18.8	2.251955849
18.85	2.252989357
18.9	2.254018723
18.95	2.255044023
19	2.256065261
19.05	2.257082471
19.1	2.258095684
19.15	2.259104893
19.2	2.260110154
19.25	2.261111495
19.3	2.262108919
19.35	2.263102485
19.4	2.264092165
19.45	2.26507804
19.5	2.266060097
19.55	2.267038365
19.6	2.2680129
19.65	2.268983663
19.7	2.269950752
19.75	2.270914137
19.8	2.271873837
19.85	2.272829925
19.9	2.273782378
19.95	2.274731233
20	2.275676516


==> SuccessfulTrips=fct_a_s0=1.5_K=4.txt <==
0.1	0.05644182861
0.2	0.1108606351
0.3	0.1630995912
0.4	0.2132400777
0.5	0.2611796044
0.6	0.3068822794
0.7	0.3503225721
0.8	0.3917653397
0.9	0.4310097826
1	0.4684286191
1.1	0.5037531051
1.2	0.5369989169
1.3	0.5681835851
1.4	0.5984457539
1.5	0.6262767804
1.6	0.6528681603
1.7	0.6783932965
1.8	0.7015116461
1.9	0.72452176
2	0.7451724066
2.1	0.7651546276
2.2	0.7846435817
2.3	0.8027996613
2.4	0.8196429266
2.5	0.8363068362
2.6	0.8506290827
2.7	0.8661278066
2.8	0.8793154826
2.9	0.8926957129
3	0.9050624385
3.1	0.9178530921
3.2	0.9282807898
3.3	0.9392575949
3.4	0.9493677564
3.5	0.960252852
3.6	0.9687088087
3.7	0.9780592643
3.8	0.9866790094
3.9	0.9945747256
4	1.003643669
4.1	1.010162375
4.2	1.017968763
4.3	1.025176981
4.4	1.03179214
4.5	1.037818399
4.6	1.045459222
4.7	1.050372896
4.8	1.05701072
4.9	1.063177146
5	1.06647276
5.1	1.071656743
5.2	1.078885848
5.3	1.083201373
5.4	1.087059727
5.5	1.093122786
5.6	1.096127409
5.7	1.101442852
5.8	1.103599201
5.9	1.108175737
6	1.112409642
6.1	1.116302988
6.2	1.119857486
6.3	1.123074493
6.4	1.125955013
6.5	1.13167198
6.6	1.133937726
6.7	1.135869325
6.8	1.140794023
6.9	1.142116599
7	1.146535184
7.1	1.147250607
7.2	1.151168503
7.3	1.15485999
7.4	1.154697318
7.5	1.157893999
7.6	1.160867783
7.7	1.163619774
7.8	1.166150912
7.9	1.168461988
8	1.170553638
8.1	1.172426313
8.2	1.174080337
8.3	1.175515858
8.4	1.18087382
8.5	1.181929456
8.6	1.182767362
8.7	1.183387094
8.8	1.188136005
8.9	1.188379437
9	1.188403849
9.1	1.192714568
9.2	1.192363406
9.3	1.196397389
9.4	1.195670799
9.5	1.19943137
9.6	1.198328664
9.7	1.201818549
9.8	1.205192332
9.9	1.203559526
10	1.206666306
10.1	1.20965947
10.2	1.207494556
10.3	1.210223213
10.4	1.212840223
10.5	1.210138828
10.6	1.212492675
10.7	1.214736357
10.8	1.216870468
10.9	1.218895545
11	1.220812086
11.1	1.22262057
11.2	1.218761178
11.3	1.220307748
11.4	1.221746696
11.5	1.223078317
11.6	1.224302834
11.7	1.225420458
11.8	1.226431361
11.9	1.227335645
12	1.228133405
12.1	1.228824685
12.2	1.229409484
12.3	1.229887759
12.4	1.230259445
12.5	1.236754489
12.6	1.23697003
12.7	1.237079459
12.8	1.237082548
12.9	1.236979057
13	1.236768682
13.1	1.236451086
13.2	1.242614873
13.3	1.242145197
13.4	1.241568155
13.5	1.240883254
13.6	1.240089972
13.7	1.246037101
13.8	1.245093521
13.9	1.244040979
14	1.242878792
14.1	1.248663234
14.2	1.247351622
14.3	1.245929422
14.4	1.25159743
14.5	1.250026375
14.6	1.248343549
14.7	1.253899756
14.8	1.252068278
14.9	1.250123596
15	1.255572394
15.1	1.253478932
15.2	1.251270576
15.3	1.256616109
15.4	1.254258512
15.5	1.259537015
15.6	1.25703026


==> SuccessfulTrips=fct_a_s0=2.1_K=4.txt <==
0	0
0.1	0.05930669235
0.2	0.1173524329
0.3	0.1740348092
0.4	0.2292611007
0.5	0.2829401715
0.6	0.3349970962
0.7	0.3854012745
0.8	0.4340594587
0.9	0.4809570934
1	0.5261445551
1.1	0.5694852436
1.2	0.6111409997
1.3	0.6510509594
1.4	0.6890857631
1.5	0.7257073509
1.6	0.7605019848
1.7	0.7938578747
1.8	0.8256402428
1.9	0.8558830896
2	0.8849048254
2.1	0.9125051662
2.2	0.938719162
2.3	0.9639394564
2.4	0.98789142
2.5	1.01060753
2.6	1.032553923
2.7	1.053376794
2.8	1.073104608
2.9	1.092277145
3	1.110459181
3.1	1.127674994
3.2	1.144538209
3.3	1.15991437
3.4	1.175675955
3.5	1.189989626
3.6	1.204186172
3.7	1.217639048
3.8	1.230364019
3.9	1.24237524
4	1.254488048
4.1	1.26596624
4.2	1.276822077
4.3	1.287066527
4.4	1.297616794
4.5	1.306695661
4.6	1.316152446
4.7	1.325088449
4.8	1.334524413
4.9	1.342469877
5	1.350982012
5.1	1.359055451
5.2	1.366696983
5.3	1.37391267
5.4	1.380707847
5.5	1.387087147
5.6	1.394278039
5.7	1.401114656
5.8	1.407602121
5.9	1.412446903
6	1.419547533
6.1	1.425013216
6.2	1.430145221
6.3	1.434946205
6.4	1.440849148
6.5	1.445024662
6.6	1.450360352
6.7	1.455428683
6.8	1.460232611
6.9	1.464774789
7	1.469057534
7.1	1.473082884
7.2	1.47685256
7.3	1.482029771
7.4	1.485321558
7.5	1.488361949
7.6	1.492894614
7.7	1.49723071
7.8	1.499584864
7.9	1.503511276
8	1.507246722
8.1	1.510792879
8.2	1.51415127
8.3	1.517323219
8.4	1.520309931
8.5	1.523112397
8.6	1.525731471
8.7	1.528167837
8.8	1.532468393
8.9	1.534570489
9	1.53649176
9.1	1.540356981
9.2	1.541948577
9.3	1.545535572
9.4	1.546799737
9.5	1.550112684
9.6	1.551050678
9.7	1.554092946
9.8	1.557011593
9.9	1.559807657
10	1.560131298
10.1	1.562662202
10.2	1.565072748
10.3	1.567363648
10.4	1.569535587
10.5	1.57158915
10.6	1.573524855
10.7	1.575343162
10.8	1.577044435
10.9	1.578628991
11	1.580097062
11.1	1.581448836
11.2	1.585344808
11.3	1.586493885
11.4	1.587527419
11.5	1.588445297
11.6	1.592010171
11.7	1.592728392
11.8	1.593331032
11.9	1.596657675
12	1.597062085
12.1	1.597350426
12.2	1.600444185
12.3	1.600534853
12.4	1.603480316
12.5	1.603373601
12.6	1.606172804
12.7	1.605868645
12.8	1.608523392
12.9	1.611114085
13	1.610533174
13.1	1.612981959
13.2	1.612202632
13.3	1.614510667
13.4	1.616757128
13.5	1.615699817
13.6	1.617807199
13.7	1.619854258
13.8	1.62184147
13.9	1.620426388
14	1.622276242
14.1	1.62406721
14.2	1.625799651
14.3	1.627473944
14.4	1.625619468
14.5	1.62715763
14.6	1.628638278
14.7	1.630061704
14.8	1.63142814
14.9	1.632737868
15	1.633991076
15.1	1.635187986
15.2	1.636328809
15.3	1.637413699
15.4	1.638442826
15.5	1.639416319
15.6	1.640334301
15.7	1.641196908
15.8	1.64200418
15.9	1.642756251
16	1.643453134
16.1	1.64409488
16.2	1.644681497
16.3	1.645213031
16.4	1.645689431
16.5	1.646110709
16.6	1.646476767
16.7	1.64678762
16.8	1.647043106
16.9	1.647243171
17	1.651525758
17.1	1.651646442
17.2	1.65171186
17.3	1.651721865
17.4	1.651676248
17.5	1.651574853
17.6	1.65570982
17.7	1.655530866
17.8	1.655296062
17.9	1.655005136
18	1.659045553
18.1	1.658678072
18.2	1.65825428
18.3	1.657773849
18.4	1.661725125
18.5	1.661168854
18.6	1.660555647
18.7	1.659885072
18.8	1.663752261
18.9	1.663006275
19	1.662202454
19.1	1.666007084
19.2	1.665128189
19.3	1.664190858
19.4	1.66319458
19.5	1.666923311
19.6	1.665851932
19.7	1.669539075
19.8	1.668392835
19.9	1.667186638
20	1.670818606


==> SuccessfulTrips=fct_a_s0=2.6_K=4.txt <==
0	0
0.1	0.05600763292
0.2	0.1113083271
0.3	0.1658492985
0.4	0.2195195312
0.5	0.272291815
0.6	0.3239685447
0.7	0.374606527
0.8	0.4241578207
0.9	0.4724096671
1	0.5194782448
1.1	0.5652454574
1.2	0.6096838729
1.3	0.6527757444
1.4	0.6945121523
1.5	0.7348920612
1.6	0.7739213333
1.7	0.8116117427
1.8	0.8479800238
1.9	0.8830469678
2	0.9168365892
2.1	0.9493459154
2.2	0.9806719355
2.3	1.010795536
2.4	1.039777898
2.5	1.067650899
2.6	1.094446198
2.7	1.120194949
2.8	1.14497276
2.9	1.168788057
3	1.191670419
3.1	1.213728667
3.2	1.234934041
3.3	1.255313325
3.4	1.274891922
3.5	1.29369383
3.6	1.311883784
3.7	1.329366958
3.8	1.346330547
3.9	1.36247467
4	1.37816283
4.1	1.393246761
4.2	1.407743319
4.3	1.421897288
4.4	1.435278676
4.5	1.448372022
4.6	1.460961767
4.7	1.473340076
4.8	1.484972858
4.9	1.496442653
5	1.507480767
5.1	1.518097345
5.2	1.528643873
5.3	1.538458314
5.4	1.548245232
5.5	1.557670835
5.6	1.566742849
5.7	1.575468416
5.8	1.584270909
5.9	1.592336441
6	1.600516307
6.1	1.608399781
6.2	1.615992468
6.3	1.623299561
6.4	1.630325848
6.5	1.63757938
6.6	1.644070572
6.7	1.650822359
6.8	1.657335336
6.9	1.663613468
7	1.669660426
7.1	1.675479596
7.2	1.681662652
7.3	1.687048687
7.4	1.692215787
7.5	1.697793118
7.6	1.703181696
7.7	1.708384332
7.8	1.713403644
7.9	1.718242049
8	1.72290177
8.1	1.72738486
8.2	1.73169319
8.3	1.736550624
8.4	1.74052805
8.5	1.7450819
8.6	1.748735184
8.7	1.75299277
8.8	1.757110181
8.9	1.76108911
9	1.764931129
9.1	1.76863769
9.2	1.772210145
9.3	1.775649723
9.4	1.778957558
9.5	1.782134662
9.6	1.78605901
9.7	1.788990936
9.8	1.791794888
9.9	1.79538568
10	1.79795002
10.1	1.801327038
10.2	1.804603688
10.3	1.806821848
10.4	1.809890467
10.5	1.81286163
10.6	1.815736245
10.7	1.818515157
10.8	1.821199163
10.9	1.823788977
11	1.826285276
11.1	1.828688679
11.2	1.830999718
11.3	1.833218913
11.4	1.8353467
11.5	1.838485588
11.6	1.840445319
11.7	1.84231494
11.8	1.845232159
11.9	1.846936694
12	1.849712002
12.1	1.851253146
12.2	1.853888971
12.3	1.855268121
12.4	1.857766629
12.5	1.858984788
12.6	1.861347843
12.7	1.863648451
12.8	1.864634932
12.9	1.86680259
13	1.868909219
13.1	1.870955294
13.2	1.872941247
13.3	1.873556826
13.4	1.87541306
13.5	1.877210163
13.6	1.878948479
13.7	1.88062831
13.8	1.882249976
13.9	1.883813727
14	1.885319803
14.1	1.886768451
14.2	1.88815985
14.3	1.889494187
14.4	1.892211788
14.5	1.893445545
14.6	1.894622856
14.7	1.89574382
14.8	1.896808515
14.9	1.899315413
15	1.90028193
15.1	1.901192506
15.2	1.902047112
15.3	1.904392527
15.4	1.905150335
15.5	1.90585228
15.6	1.908080928
15.7	1.908686837
15.8	1.910840763
15.9	1.911351146
16	1.913431462
16.1	1.913846719
16.2	1.91585451
16.3	1.916174901
16.4	1.91811109
16.5	1.918336774
16.6	1.920202269
16.7	1.920333274
16.8	1.922128842
16.9	1.9221651
17	1.923891448
17.1	1.92558681
17.2	1.925490522
17.3	1.927117709
17.4	1.928714578
17.5	1.928485778
17.6	1.930015335
17.7	1.931515213
17.8	1.93115362
17.9	1.932586873
18	1.933990958
18.1	1.935366077
18.2	1.934834014
18.3	1.936143321
18.4	1.937424088
18.5	1.938676483
18.6	1.939900673
18.7	1.939160119
18.8	1.940319187
18.9	1.941450412
19	1.942553893
19.1	1.94362976
19.2	1.94467818
19.3	1.945699207
19.4	1.946692994
19.5	1.947659667
19.6	1.946559149
19.7	1.947461342
19.8	1.948336537
19.9	1.949184847
20	1.950006326


==> SuccessfulTrips=fct_a_s0=3.25_K=4.txt <==
0	0
0.1	0.04242123555
0.2	0.08465381874
0.3	0.1266976383
0.4	0.1684330855
0.5	0.2099154163
0.6	0.2511376018
0.7	0.2918985973
0.8	0.3323328058
0.9	0.3723128412
1	0.4119261527
1.1	0.4510253996
1.2	0.4895738669
1.3	0.5276936542
1.4	0.5652151784
1.5	0.6021107326
1.6	0.6383564494
1.7	0.6741141198
1.8	0.7091956732
1.9	0.7435865631
2	0.7772757532
2.1	0.8104541483
2.2	0.8429241066
2.3	0.8744785435
2.4	0.9057282305
2.5	0.9360636662
2.6	0.9656927012
2.7	0.9948299693
2.8	1.023066178
2.9	1.050827325
3	1.077705982
3.1	1.104130189
3.2	1.129902807
3.3	1.155036241
3.4	1.179339591
3.5	1.203235916
3.6	1.226533668
3.7	1.249246939
3.8	1.271193748
3.9	1.292783158
4	1.313830996
4.1	1.334162542
4.2	1.354172263
4.3	1.373499044
4.4	1.392345602
4.5	1.410725485
4.6	1.428826711
4.7	1.446309557
4.8	1.463195646
4.9	1.479837629
5	1.496075549
5.1	1.511761641
5.2	1.52722863
5.3	1.542172072
5.4	1.55676157
5.5	1.571007177
5.6	1.584918574
5.7	1.598365417
5.8	1.611639372
5.9	1.624473
6	1.637014335
6.1	1.649271415
6.2	1.66125197
6.3	1.672963415
6.4	1.684412865
6.5	1.695493825
6.6	1.706442916
6.7	1.717043006
6.8	1.727413523
6.9	1.737560314
7	1.747488983
7.1	1.757204907
7.2	1.766622754
7.3	1.775931798
7.4	1.784958963
7.5	1.793799338
7.6	1.802457339
7.7	1.810937201
7.8	1.819242992
7.9	1.82731036
8	1.835282792
8.1	1.843030432
8.2	1.850625009
8.3	1.858125744
8.4	1.865421066
8.5	1.872523319
8.6	1.879537922
8.7	1.886414954
8.8	1.893116636
8.9	1.899729804
9	1.9061789
9.1	1.912506896
9.2	1.918744692
9.3	1.92483458
9.4	1.930787722
9.5	1.936654265
9.6	1.94241073
9.7	1.948059059
9.8	1.953590533
9.9	1.959023431
10	1.964364593
10.1	1.969602861
10.2	1.974747717
10.3	1.979800781
10.4	1.984763568
10.5	1.989637561
10.6	1.994424183
10.7	1.999139989
10.8	2.003758919
10.9	2.008294434
11	2.012771618
11.1	2.017173501
11.2	2.021472108
11.3	2.025724234
11.4	2.02990452
11.5	2.034014004
11.6	2.038053728
11.7	2.042024674
11.8	2.04592782
11.9	2.049764066
12	2.053585765
12.1	2.05729375
12.2	2.060937411
12.3	2.064577355
12.4	2.068097705
12.5	2.07162137
12.6	2.075089291
12.7	2.078431818
12.8	2.081787939
12.9	2.085090472
13	2.088340092
13.1	2.091537463
13.2	2.094683214
13.3	2.097777948
13.4	2.100822233
13.5	2.103816644
13.6	2.106856315
13.7	2.109755415
13.8	2.112606228
13.9	2.115511784
14	2.118270367
14.1	2.121089856
14.2	2.123758122
14.3	2.126493485
14.4	2.129188667
14.5	2.131726238
14.6	2.134339976
14.7	2.136914833
14.8	2.139451223
14.9	2.141821163
15	2.144279308
15.1	2.146700137
15.2	2.149084016
15.3	2.151431267
15.4	2.153883544
15.5	2.156161261
15.6	2.158403373
15.7	2.160610183
15.8	2.162782006
15.9	2.165073146
16	2.167178581
16.1	2.169249866
16.2	2.171448948
16.3	2.173455531
16.4	2.175428684
16.5	2.177538285
16.6	2.179448251
16.7	2.181500227
16.8	2.183524861
16.9	2.185343252
17	2.187311747
17.1	2.189253625
17.2	2.190982438
17.3	2.192869564
17.4	2.194730765
17.5	2.196566278
17.6	2.198376272
17.7	2.199961702
17.8	2.20171896
17.9	2.203451297
18	2.205158904
18.1	2.206841984
18.2	2.208500696
18.3	2.210135204
18.4	2.211745677
18.5	2.213332263
18.6	2.215116923
18.7	2.216658878
18.8	2.218177393
18.9	2.21967266
19	2.221144787
19.1	2.222827992
19.2	2.22425698
19.3	2.225663212
19.4	2.227288138
19.5	2.228652056
19.6	2.229993589
19.7	2.231561614
19.8	2.232861567
19.9	2.234139403
20	2.235651746


==> Velib_K=10_a=0.1_Pbatic_stations.txt <==
0	1
0.005784865562	0.994766066
0.01086349812	0.9902120481
0.01662601879	0.9850905786
0.02248216449	0.9799351607
0.02836656425	0.9748042456
0.03387291733	0.9700472305
0.03962668603	0.9651216169
0.04563403045	0.9600275402
0.05168048367	0.9549498004
0.05796179648	0.9497267208
0.06354710377	0.9451262294
0.06989486829	0.9399471658
0.07633369766	0.9347468364
0.08260135155	0.9297353555
0.08834710479	0.9251844507
0.09524750225	0.9197729847
0.1011518821	0.9151887632
0.1080891258	0.9098562238
0.1142927194	0.9051360229
0.121168214	0.8999572144
0.1277836965	0.895025764
0.1347585957	0.8898803129
0.1412298864	0.8851551826
0.1482822611	0.8800584914
0.1556884215	0.8747644616
0.16220363	0.8701559933
0.1693126807	0.8651787214
0.1767373895	0.8600367128
0.1840814521	0.8550062608
0.1912642711	0.8501390404
0.1993299691	0.8447348225
0.2066599596	0.839878893
0.2145741943	0.8346941529
0.2218254625	0.8299960088
0.2298414035	0.824859698
0.2374695933	0.8200268315
0.2455338271	0.814975096
0.253509233	0.810036104
0.2619571151	0.8048654409
0.2701903489	0.7998854824
0.2787102559	0.7947927611
0.2872616301	0.7897422169
0.2952107046	0.7851012985
0.3044307842	0.7797822926
0.3127783322	0.7750249213
0.3217856686	0.7699525849
0.330512352	0.7650977275
0.3403255544	0.7597070536
0.3489299829	0.7550391475
0.3588187675	0.7497410606
0.3679471751	0.7449124602
0.3780613539	0.7396307695
0.386898754	0.7350736018
0.3970908217	0.7298835697
0.4070671663	0.7248703131
0.4171685904	0.7198603977
0.4273663876	0.7148689883
0.4372913806	0.7100738878
0.4481647058	0.7048903595
0.4586700614	0.6999501941
0.4698796702	0.6947510385
0.4801654082	0.6900446868
0.491689282	0.6848434578
0.5028841894	0.6798617767
0.5142082667	0.67489243
0.5262067487	0.6697021794
0.5374151712	0.664922024
0.5490539127	0.6600267749
0.5620963962	0.6546222118
0.5740828914	0.6497292009
0.5865197946	0.6447255963
0.599356955	0.6396375389
0.6113286936	0.6349610974
0.624275414	0.6299767149
0.6373166207	0.6250308968
0.6514843078	0.6197411697
0.6641776557	0.6150739354
0.6790506666	0.6096898435
0.6926862766	0.6048320544
0.7063821394	0.6000264896
0.721341136	0.5948601364
0.7366074615	0.5896742259
0.7507172168	0.5849570943
0.7659353327	0.5799491679
0.7810242989	0.5750634982
0.7976518912	0.5697693018
0.8122718075	0.5651901037
0.8293352593	0.5599329136
0.8456466314	0.5549931904
0.8620647858	0.5501035768
0.8787649627	0.5452126583
0.8960811364	0.5402271115
0.9147548314	0.534945953
0.9321713288	0.5301070081
0.949645819	0.5253337484
0.9686421717	0.5202352339
0.9879298436	0.5151522778
1.005530417	0.5105940985
1.026740264	0.5051999688
1.044794164	0.5006911969
1.066271736	0.4954236206
1.087140644	0.4904026227
1.106085917	0.4859251124
1.127749905	0.4808964716
1.149947431	0.4758422384
1.172435279	0.4708202634
1.193643589	0.4661720701
1.215974194	0.4613675672
1.239472034	0.4564083291
1.263309884	0.451475303
1.288270183	0.4464124915
1.310630972	0.4419633236
1.336231776	0.4369666745
1.362400767	0.4319631093
1.388065322	0.4271549007
1.41175585	0.4228008401
1.44040949	0.4176394605
1.465099179	0.4132814298
1.494306124	0.4082294525
1.520601639	0.4037740566
1.549935934	0.3989044975
1.578345251	0.394286642
1.60848818	0.3894892822
1.636623975	0.385103504
1.667465659	0.380395002
1.700048856	0.3755296907
1.728870693	0.3713165541
1.760481829	0.3667904285
1.793669579	0.3621420156
1.82666246	0.3576227028
1.859082151	0.3532777695
1.895654915	0.3484867803
1.929036743	0.3442130004
1.965223968	0.339683701
1.998502482	0.3356108528
2.035416201	0.3311935863
2.070656752	0.3270723111
2.108019636	0.3228020195
2.145068599	0.3186655195
2.184405465	0.3143771929
2.222822209	0.3102892268
2.2626456	0.3061529506
2.302672916	0.3020965538
2.339919955	0.2984104377
2.383154738	0.2942358437
2.422314392	0.290548691
2.464571905	0.2866673435
2.505501337	0.2830019683
2.551496153	0.2789904047
2.591784396	0.2755675849
2.638022107	0.2717413664
2.680628236	0.2683098573
2.727732379	0.264618587
2.768787528	0.2614870755
2.816000581	0.257982244
2.862057589	0.2546603076
2.908517522	0.2514042016
2.955226408	0.248224574
3.00048341	0.245231674
3.049819074	0.2420654926
3.097225469	0.2391159306
3.147511628	0.2360845277
3.193368286	0.2334057747
3.244405311	0.2305185665
3.29362703	0.227826247
3.343043159	0.2252126579
3.394977754	0.2225606222
3.443085515	0.2201891371
3.492612219	0.2178318057
3.547580746	0.2153137135
3.597591814	0.2131110858
3.64895825	0.210935039
3.701408315	0.2088019685
3.749793164	0.2069127449
3.801536064	0.204974659
3.853038051	0.2031289328
3.908278597	0.2012404506
3.957138003	0.1996478603
4.013622501	0.1978966002
4.06467981	0.1963956295
4.115260577	0.1949846563
4.169702085	0.1935496657
4.22439764	0.1921945118
4.274175308	0.1910359194
4.327033264	0.1898829277
4.378597265	0.1888342923
4.434451656	0.1877826109
4.482731023	0.1869436493
4.538106351	0.1860608968
4.590071945	0.1853093384
4.641433441	0.1846392386
4.692718611	0.184041937
4.74488984	0.1835076299
4.800022721	0.1830230484
4.850407134	0.1826519144
4.899972425	0.1823534578
4.952754778	0.1821081432
5.005199044	0.1819383472
5.052068784	0.1818488952
5.107327136	0.1818188995
5.153334666	0.1818562069
5.206866072	0.1819708552
5.257662633	0.1821505395
5.302765053	0.1823680004
5.353191533	0.1826757282
5.403624641	0.1830518324
5.45348052	0.1834909603
5.499393217	0.1839547248
5.546609918	0.1844912136
5.5950866	0.1851050587
5.643039887	0.1857753596
5.691973637	0.1865243255
5.734738373	0.1872328466
5.78249743	0.1880839169
5.830036297	0.1889940643
5.875447586	0.1899225191
5.916339272	0.1908082228
5.964528912	0.1919127807
6.004978148	0.1928910136
6.051594064	0.1940766317
6.092461879	0.1951677296
6.136869552	0.19640849
6.178733915	0.1976312014
6.221972774	0.1989485141
6.261279412	0.2001944427
6.30324526	0.201575995
6.346359576	0.2030510606
6.383494106	0.2043672096
6.423184647	0.2058211166
6.463734541	0.207357308
6.502957324	0.2088925658
6.540485962	0.2104073937
6.581669565	0.2121219317
6.618239367	0.2136906429
6.656831014	0.2153937865
6.69139624	0.2169612645
6.728746144	0.2187001628
6.763471981	0.2203594157
6.799339292	0.222116718
6.833981737	0.2238564597
6.869801604	0.2256997143
6.903869753	0.227495194
6.938274751	0.2293508561
6.971963394	0.2312097012
7.002543285	0.2329332746
7.037150819	0.2349259952
7.067708397	0.2367231651
7.099880545	0.2386539319
7.13028144	0.2405152721
7.163592281	0.2425964513
7.192061524	0.2444101166
7.223955897	0.2464807773
7.252640091	0.2483784876
7.283600717	0.2504649963
7.309969029	0.2522736847
7.339613563	0.2543423432
7.367862451	0.256348775
7.395717715	0.2583613049
7.423101538	0.2603731775
7.449065728	0.2623117423
7.47675976	0.2644131568
7.502796712	0.2664209782
7.529827057	0.2685388183
7.55397062	0.2704596429
7.580298425	0.2725860369
7.605170297	0.2746257198
7.629648967	0.2766628513
7.654866785	0.278792722
7.677780755	0.2807558638
7.700941132	0.2827674263
7.72615723	0.2849891805
7.748670651	0.2870010636
7.771386843	0.289058459
7.794173527	0.2911502553
7.81484243	0.293072233
7.836587141	0.2951198351
7.857876842	0.2971503412
7.880335533	0.2993203313
7.899887998	0.3012332308
7.92214173	0.3034376315
7.941946836	0.3054241761
7.961287911	0.3073869255
7.981806793	0.3094940968
8.002122127	0.3116059548
8.020360309	0.3135238622
8.039475861	0.3155566422
8.057883579	0.3175362995
8.077566123	0.3196774168
8.094372359	0.3215258212
8.113421718	0.3236437006
8.131085963	0.3256294779
8.148350929	0.3275909899
8.165405242	0.3295488335
8.182571843	0.3315401613
8.200521009	0.333644645
8.216758622	0.3355684131
8.232583998	0.3374618116
8.249281205	0.3394795278
8.265719158	0.3414862333
8.280286518	0.343281634
8.297317722	0.3454012676
8.311384094	0.3471688258
8.327626378	0.3492290762
8.342920299	0.351188137
8.356407169	0.352931283
8.37138729	0.3548847182
8.386269598	0.3568436252
8.400888001	0.3587856926
8.414271701	0.3605794616
8.427960638	0.3624298734
8.441939595	0.3643360918
8.455696307	0.3662285687
8.469664973	0.3681672097
8.481818271	0.3698679988
8.495334221	0.3717750553
8.508731786	0.3736817679
8.52148064	0.375511449
8.532922061	0.3771663215
8.546361492	0.3791258498
8.557607923	0.3807787691
8.57053291	0.3826933349
8.581834759	0.3843806971
8.594086966	0.386224037
8.605612548	0.3879715713
8.61749358	0.3897868544
8.62827594	0.3914465676
8.639770805	0.3932289666
8.651564348	0.3950717712
8.661711125	0.3966687938
8.672546898	0.3983861509
8.683609209	0.4001522006
8.694303663	0.4018719244
8.704532618	0.403528307
8.715755788	0.4053587575
8.725721624	0.406995715
8.736240265	0.4087353932
8.745664554	0.4103045644
8.755853023	0.4120122231
8.765331771	0.4136115126
8.775129795	0.4152754888
8.784602115	0.4168946946
8.794407132	0.4185817828
8.803744258	0.4201988639
8.813186662	0.4218446827
8.822446502	0.423469025
8.830865079	0.4249547553
8.840409038	0.4266495004
8.848851964	0.4281580207
8.857758329	0.4297588707
8.866191866	0.4312838168
8.875453564	0.4329687698
8.883387553	0.4344207811
8.892297526	0.4360609461
8.900331167	0.4375485074
8.909025343	0.4391677566
8.916449701	0.4405582797
8.924819328	0.4421344898
8.932818442	0.4436495453
8.94072963	0.4451562939
8.948530716	0.4466502564
8.955950089	0.4480787074
8.963889144	0.4496154615
8.971378004	0.4510729388
8.97917907	0.4525993524
8.986170661	0.4539745112
8.993821161	0.4554870436
9.001074768	0.4569286579
9.00823941	0.4583598482
9.01564797	0.4598473945
9.022404766	0.4612108793
9.029259248	0.4626007478
9.036751645	0.4641276957
9.043467807	0.4655033489
9.050270873	0.466903492
9.057122487	0.4683204688
9.063361758	0.469616812
9.069951572	0.4709922357
9.076429804	0.472350658
9.083292742	0.4737965848
9.089292475	0.4750664362
9.096150032	0.4765244962
9.102279604	0.4778338029
9.108290318	0.4791232767
9.114694466	0.4805032344
9.12106356	0.48188189
9.126806161	0.4831303033
9.132850707	0.4844498817
9.138696842	0.4857315571
9.144976074	0.4871141355
9.150361288	0.4883047983
9.156492138	0.4896658857
9.162203265	0.490939145
9.167810063	0.4921941866
9.173372986	0.4934443631
9.178997671	0.4947134568
9.184906297	0.4960520914
9.190276249	0.4972735701
9.195532942	0.4984738068
9.201104403	0.4997508113
9.206615102	0.5010188639
9.211520453	0.5021517975
9.217281887	0.5034874897
9.222062223	0.5045998748
9.227607096	0.5058948906
9.232853226	0.5071248177
9.237499992	0.508218041
9.242684149	0.5094419338
9.247858743	0.5106680399
9.252965564	0.5118824783
9.257662253	0.5130032452
9.262487374	0.514158521
9.267437334	0.5153477632
9.272331274	0.5165276142
9.27732402	0.5177354628
9.281687399	0.5187945168
9.286561648	0.5199813925
9.291416047	0.5211674557
9.296056849	0.5223050906
9.300239805	0.5233336445
9.305175406	0.5245511204
9.309324312	0.5255777726
9.314113793	0.5267666124
9.318320774	0.5278141202
9.322901802	0.5289582308
9.32723069	0.530042696
9.331713193	0.5311690559
9.335799105	0.5321987876
9.340174052	0.5333045662
9.344683375	0.5344477799
9.348580052	0.5354385155
9.352758922	0.5365039287
9.35704415	0.5375996094
9.361205365	0.5386666372
9.365202676	0.539694474
9.369608136	0.5408304819
9.373537487	0.541846571
9.377702817	0.54292662
9.381450698	0.5439010119
9.385519601	0.544961638
9.389321229	0.545955204
9.393267479	0.5469892343
9.39709875	0.5479957363
9.401081564	0.5490447642
9.404890559	0.5500505991
9.408758801	0.5510746687
9.412568353	0.5520857511
9.416045793	0.5530108974
9.420004386	0.554066615
9.423520886	0.5550067202
9.427245417	0.5560047877
9.430786568	0.5569559528
9.434691715	0.5580074157
9.438050715	0.5589139479
9.44183812	0.5599384474
9.445266949	0.5608680967
9.448992739	0.5618805691
9.452186859	0.5627504742
9.455801596	0.5637370598
9.459270257	0.5646858968
9.462714326	0.5656300593
9.466123772	0.566566742
9.469378768	0.5674628572
9.472875248	0.5684274799
9.476186356	0.5693428933
9.479648946	0.5703021933
9.482764005	0.5711669607
9.486185494	0.5721187021
9.489442001	0.5730264015
9.492670636	0.5739281098
9.496021914	0.5748659391
9.499089743	0.5757261126
9.502213111	0.5766034897
9.505640154	0.5775680611
9.508723781	0.578437661
9.511858619	0.5793233355
9.515027428	0.5802202765
9.517923241	0.5810414089
9.5209924	0.5819132167
9.524020338	0.5827748457
9.527239803	0.5836926381
9.530064283	0.5844992364
9.533304058	0.5854260465
9.536210329	0.5862589133
9.539069874	0.5870797356
9.542127159	0.5879587908
9.545178605	0.5888376789
9.547939279	0.5896341149
9.55085479	0.5904765533
9.553684111	0.5912953916
9.556733528	0.5921793618
9.559357495	0.5929411878
9.562354641	0.5938126973
9.565156115	0.5946285936
9.5679154	0.595433411
9.570661953	0.5962357006
9.573448031	0.5970507393
9.576384598	0.5979111091
9.579062255	0.5986967856
9.581691613	0.5994693656
9.584487301	0.6002919819
9.587261551	0.6011094701
9.589738671	0.6018403919
9.592657321	0.6027027868
9.595086569	0.6034215526
9.597913033	0.6042589591
9.600595864	0.6050549122
9.602979251	0.6057629201
9.605646151	0.6065561417
9.608316465	0.6073514239
9.610960015	0.60813976
9.613398501	0.6088678428
9.615910934	0.6096189016
9.618496063	0.6103926373
9.621059637	0.6111608627
9.623682903	0.6119479402
9.625982088	0.6126385785
9.62855778	0.6134131541
9.631130696	0.6141878162
9.633597636	0.6149314303
9.635827287	0.6156042369
9.638465586	0.6164012309
9.640689643	0.6170738212
9.643264257	0.6178532568
9.645532114	0.6185405595
9.648008418	0.6192918145
9.65035498	0.6200044546
9.652791557	0.6207451943
9.655018563	0.621422897
9.657409486	0.6221511932
9.659880782	0.6229047402
9.66202202	0.623558273
9.66432422	0.6242615776
9.666691378	0.624985417
9.668996226	0.6256908702
9.671216063	0.626370921
9.67366914	0.6271231238
9.675862955	0.627796443
9.678194566	0.6285126862
9.680297845	0.6291593417
9.682587028	0.6298637454
9.684731273	0.6305241044
9.686962663	0.6312118648
9.68913449	0.6318818144
9.691397939	0.6325805956
9.693568081	0.6332511103
9.695777475	0.6339342908
9.697958784	0.6346093136
9.699954657	0.6352274056
9.702232197	0.6359332505
9.704260324	0.6365622637
9.706413517	0.6372305409
9.708465567	0.6378678768
9.71073407	0.6385729458
9.712689967	0.6391812761
9.714900496	0.6398692674
9.716906491	0.6404940222
9.719091353	0.6411749354
9.720968706	0.6417603846
9.723098051	0.6424248271
9.725146124	0.643064316
9.727184324	0.6437011123
9.729206609	0.6443333165
9.731141542	0.6449385629
9.733224676	0.6455905436
9.735201823	0.6462097096
9.737274074	0.6468590261
9.739142411	0.6474447672
9.741198997	0.64808987
9.743160765	0.6487055617
9.745109942	0.649317617
9.747137597	0.6499546435
9.748997727	0.6505393287
9.750895443	0.65113611
9.752982221	0.6517926695
9.754863973	0.652385007
9.756780952	0.6529887067
9.758722789	0.6536005117
9.760500937	0.6541609837
9.762389289	0.6547564392
9.764256085	0.6553453425
9.766245117	0.6559730706
9.767993658	0.6565251211
9.770003374	0.6571598797
9.771809927	0.6577306937
9.773590876	0.6582936202
9.775498763	0.6588968883
9.777406914	0.6595004616
9.77913661	0.6600477744
9.780966804	0.6606270766
9.782746324	0.6611905219
9.784668069	0.6617991968
9.786324851	0.6623241106
9.78822084	0.6629249898
9.789996506	0.6634879044
9.791748707	0.6640435349
9.793496056	0.6645977763
9.795271854	0.66516119
9.797147181	0.6657563393
9.798860399	0.6663001797
9.800545722	0.6668352896
9.802340934	0.6674054216
9.804125723	0.6679723738
9.805722178	0.6684796059
9.807606611	0.6690784602
9.809177889	0.669577896
9.811009331	0.6701601356
9.812750933	0.670713919
9.814300788	0.6712068147
9.816037957	0.6717593699
9.817780479	0.6723137178
9.819508626	0.6728635774
9.821105448	0.6733717238
9.822753439	0.6738962213
9.824452026	0.6744368905
9.826139373	0.6749740468
9.827869025	0.6755247341
9.829387509	0.6760082382
9.831091401	0.6765508301
9.832796408	0.6770938266
9.834433962	0.6776153841
9.835916342	0.6780875523
9.837673284	0.6786472111
9.83915679	0.6791197969
9.840876897	0.6796677825
9.842394527	0.6801512851
9.84405429	0.6806800895
9.845629641	0.6811820153
9.847268051	0.6817040446
9.848767886	0.6821819284
9.850380611	0.6826957863
9.852050269	0.6832277855
9.853499172	0.6836894435
9.855059313	0.6841865392
9.856665985	0.6846984511
9.858232814	0.6851976551
9.859744139	0.6856791597
9.861416873	0.6862120673
9.862915144	0.6866893709
9.864509934	0.6871973955
9.86595068	0.6876563218
9.867521072	0.6881565123
9.868994213	0.6886256933
9.870529463	0.6891146171
9.872025928	0.6895911486
9.87358783	0.6900884713
9.875087557	0.6905659493
9.876616637	0.6910527215
9.878128487	0.691533954
9.879513734	0.6919748378
9.881096721	0.6924785942
9.88250837	0.6929277671
9.884009152	0.6934052371
9.885441432	0.6938608491
9.887027059	0.694365165
9.888396097	0.694800526
9.889945501	0.6952931653
9.891353504	0.6957407704
9.892889179	0.6962288774
9.894210487	0.6966487753
9.895711133	0.6971255792
9.897156493	0.6975847282
9.898596824	0.6980421895
9.90002782	0.6984965945
9.901398789	0.6989318501
9.902876714	0.6994009624
9.904281318	0.6998467027
9.905755443	0.7003143988
9.90708623	0.7007365219
9.90855299	0.7012016667
9.909953968	0.7016458413
9.911347736	0.7020876218
9.912799506	0.7025476692
9.914133024	0.7029701352
9.915495156	0.7034015569
9.916994941	0.703876445
9.91834912	0.7043051082
9.919730357	0.7047422155
9.921131262	0.7051854197
9.922415628	0.7055916393
9.923781219	0.7060234259
9.925132866	0.7064506761
9.926574819	0.7069063291
9.927843962	0.7073072505
9.929304447	0.7077684704
9.930618911	0.7081834405
9.931916246	0.708592874
9.933307703	0.7090318671
9.934701065	0.709471308
9.935965596	0.7098699829
9.93730513	0.7102921624
9.938609086	0.7107029859
9.94001893	0.7111470094
9.941235786	0.7115301152
9.942629916	0.7119688747
9.943937107	0.7123801169
9.945228477	0.7127862317
9.946517711	0.7131915235
9.947829407	0.7136037193
9.949216231	0.714039349
9.950484621	0.7144376162
9.951733706	0.7148296709
9.953065707	0.7152475828
9.954391478	0.7156633662
9.955578621	0.7160355242
9.956981452	0.7164751142
9.958152437	0.7168418985
9.959518775	0.7172696922
9.960819552	0.7176767765
9.961978316	0.7180392652
9.96327847	0.7184458117
9.964584055	0.7188538711
9.965880281	0.7192588188
9.967079253	0.7196332167
9.968317901	0.7200198336
9.969595913	0.7204185538
9.970866811	0.720814867
9.972170962	0.7212213537
9.97331705	0.7215784085
9.974604367	0.7219792752
9.975893889	0.7223806285
9.97713368	0.7227663122
9.978257075	0.723115623
9.979589876	0.7235298436
9.980716378	0.7238797748
9.982023835	0.7242857153
9.983178539	0.7246440472
9.984442623	0.7250361243
9.985643612	0.7254084383
9.986893907	0.725795836
9.988039555	0.7261506266
9.989272608	0.7265322887
9.990550472	0.7269276039
9.991660438	0.7272707978
9.992856717	0.7276404893
9.994089864	0.728021366
9.995293591	0.7283929503
9.996455762	0.7287515124
9.997743295	0.7291485271
9.998897648	0.7295042728
10.00012751	0.7298830774
10.0012396	0.7302254157
10.00245286	0.7305986907
10.00359203	0.7309489715
10.00478031	0.7313141438
10.00593961	0.7316702096
10.00715072	0.732041968
10.00831469	0.7323990432
10.00950251	0.7327632215
10.01067801	0.7331234068
10.01175601	0.7334535249
10.01298897	0.7338308748
10.01408946	0.7341674772
10.01526045	0.7345254293
10.01637896	0.7348671335
10.01761832	0.7352455232
10.01868933	0.7355723096
10.01990249	0.7359422393
10.02100589	0.7362784898
10.02221038	0.7366453158
10.02324761	0.7369610057
10.02442659	0.7373196193
10.02556311	0.7376650952
10.02669664	0.7380094389
10.02782376	0.7383516183
10.02890448	0.7386795049
10.03007048	0.739033036
10.03117956	0.7393690879
10.03234451	0.7397218333
10.03339704	0.7400403306
10.03455804	0.7403914244
10.03566789	0.7407268231
10.03677292	0.7410605433
10.03792488	0.7414081993
10.03898385	0.7417275786
10.04006638	0.7420538501
10.04125929	0.7424131365
10.04233726	0.7427375788
10.04343762	0.7430685377
10.04455454	0.7434042423
10.04557933	0.7437120474
10.04666974	0.7440393458
10.04774985	0.7443633274
10.04890304	0.7447089805
10.04991879	0.7450132291
10.05108859	0.7453633691
10.05214226	0.7456785191
10.05318295	0.7459895769
10.05429999	0.7463232162
10.05541943	0.7466573245
10.05643612	0.7469605501
10.0575139	0.7472817685
10.05856382	0.7475944611
10.05969986	0.7479325504
10.06068111	0.7482243617
10.06180612	0.7485586852
10.06286176	0.7488721583
10.06390537	0.7491818343
10.064948	0.7494909931
10.06600955	0.7498055314
10.06713273	0.7501380757
10.06816075	0.7504422105
10.06917381	0.7507417053
10.07025488	0.7510610665
10.07133168	0.751378918
10.07229654	0.7516635182
10.07343751	0.7519998058
10.07439058	0.7522804967
10.0755034	0.7526079913
10.07656359	0.7529197465
10.07750866	0.7531974437
10.07856975	0.7535089985
10.07963602	0.7538218252
10.08069539	0.7541323778
10.08167592	0.7544196007
10.08268956	0.7547162971
10.08373612	0.7550223879
10.08477756	0.7553267379
10.08584698	0.7556390113
10.0867874	0.7559134024
10.08784438	0.7562215655
10.0889039	0.7565302121
10.08992323	0.7568269118
10.09084744	0.7570957177
10.09194464	0.7574145817
10.0928726	0.757684047
10.09395031	0.7579967472
10.09490272	0.7582728672
10.09594601	0.7585750908
10.09693786	0.7588621775
10.09797109	0.7591609956
10.09891842	0.7594347523
10.09993866	0.7597293391
10.10099667	0.7600345691
10.10191622	0.7602996422
10.10290788	0.7605852714
10.10393073	0.7608796403
10.1049298	0.7611669233
10.10589497	0.7614442282
10.10696492	0.7617513745
10.10792479	0.7620266854
10.10894807	0.762319937
10.10987391	0.7625850432
10.11088457	0.7628741984
10.11183408	0.7631456286
10.1128251	0.7634286879
10.11379253	0.7637047769
10.11480379	0.7639931269
10.11577627	0.7642701778
10.11676926	0.7645528304
10.11775253	0.764832474
10.11865475	0.7650888524
10.11968727	0.7653820044
10.12060938	0.765643584
10.12159111	0.7659218406
10.12252938	0.7661875497
10.12356963	0.7664818795
10.12446909	0.7667361496
10.1254885	0.7670240784
10.12641621	0.7672858758
10.12742948	0.7675715681
10.12830253	0.7678175092
10.12929542	0.7680969743
10.1302531	0.7683662857
10.13120878	0.7686347971
10.13215958	0.7689017023
10.13307172	0.7691575354
10.13405638	0.7694334614
10.13499348	0.7696958257
10.13597833	0.7699713077
10.13686861	0.7702201175
10.13785116	0.7704944736
10.13879094	0.7707566454
10.13972712	0.771017583
10.14070359	0.7712894998
10.14160171	0.7715393744
10.14252027	0.771794715
10.14353304	0.7720759792
10.14444872	0.7723300435
10.1453839	0.7725892867
10.14633365	0.7728523256
10.14720549	0.7730935734
10.14813362	0.7733501722
10.14905345	0.7736042446
10.15003602	0.7738753934
10.15090193	0.7741141315
10.15189967	0.7743889603
10.15279881	0.7746363986
10.15368732	0.7748806923
10.15464149	0.7751427963
10.15559819	0.7754053472
10.15646751	0.7756436975
10.15738951	0.7758962618
10.15828811	0.7761421922
10.15926091	0.7764081744
10.16010156	0.7766378135
10.16106583	0.776900981
10.16197109	0.7771478075
10.16286647	0.7773917122
10.16376142	0.777635277
10.16467305	0.7778831494
10.16563808	0.7781452873
10.16652176	0.7783850989
10.16739299	0.7786213159
10.16832315	0.7788732718
10.16925007	0.7791241082
10.17008102	0.7793487647
10.17106408	0.7796142959
10.17188563	0.7798359895
10.17284533	0.7800947199
10.17376008	0.7803410865
10.17457586	0.7805605965
10.17549219	0.7808069349
10.17641343	0.7810543483
10.17732912	0.7813000319
10.17817705	0.7815273199
10.17905399	0.7817621663
10.17995982	0.7820045143
10.18086162	0.78224555
10.18178807	0.7824929293
10.18260312	0.7827103561
10.18351959	0.7829546077
10.18443867	0.7831993103
10.18532329	0.7834346051
10.18612569	0.7836478333
10.18707869	0.7839008364
10.18788505	0.7841147008
10.18882193	0.7843629439
10.18965024	0.7845822053
10.19055796	0.7848222574
10.19142131	0.7850503471
10.19232105	0.7852878198
10.19314634	0.7855054322
10.19403551	0.7857396626
10.19495799	0.7859824211
10.1957601	0.7861932958
10.19662543	0.7864205799
10.19751836	0.7866548797
10.1983909	0.7868835995
10.19923417	0.7871044313
10.20016938	0.7873490919
10.20100872	0.7875684512
10.20190388	0.787802165
10.20271412	0.7880135008
10.20359894	0.7882440655
10.20443056	0.7884605514
10.20529887	0.788686369
10.20614685	0.7889066813
10.20703361	0.7891368362
10.2078867	0.7893580288
10.20875814	0.7895837507
10.20962139	0.7898071264
10.21041377	0.7900119676
10.21132095	0.7902462484
10.21213143	0.7904553495
10.21299466	0.7906778361
10.21381997	0.7908903422
10.21473536	0.7911257979
10.21552716	0.7913292573
10.21642489	0.7915597059
10.21724217	0.7917692918
10.21813519	0.7919980638
10.21890489	0.7921950517
10.21978059	0.792418944
10.22062554	0.7926347553
10.22146905	0.7928499778
10.22230856	0.7930639648
10.22311424	0.7932691233
10.22398427	0.793490448
10.2248126	0.7937009458
10.22568346	0.793922022
10.22647097	0.7941217409
10.22734042	0.7943420179
10.22817233	0.7945525634
10.22900135	0.7947621673
10.22986636	0.7949806432
10.23066224	0.7951814564
10.23147653	0.7953867093
10.23237465	0.7956128556
10.23318697	0.7958171817
10.23401688	0.7960257214
10.23486002	0.7962373644
10.23563425	0.7964315185
10.23645876	0.7966380735
10.23727617	0.7968426422
10.23814965	0.7970610121
10.23891968	0.7972533245
10.23980725	0.7974747607
10.24060739	0.797674175
10.24139833	0.797871099
10.24224801	0.7980824282
10.24310024	0.7982941681
10.2438749	0.7984864347
10.24469676	0.7986902124
10.24549803	0.7988886825
10.24636575	0.7991033846
10.24711585	0.7992887921
10.24797654	0.7995013175
10.24878483	0.7997006925
10.24958455	0.7998977515
10.25038415	0.8000945793
10.25119891	0.8002949328
10.25206169	0.8005068662
10.25285201	0.8007007934
10.25363143	0.8008918551
10.25446383	0.8010956921
10.25529361	0.8012986699
10.2560377	0.8014805021
10.2569183	0.8016954652
10.25765445	0.801874979
10.25851466	0.8020845287
10.25933484	0.8022841105
10.26006651	0.8024619734
10.26088862	0.802661617
10.26171538	0.8028621768
10.26253743	0.8030613791
10.26329888	0.8032457057
10.26408663	0.8034362021
10.26490056	0.803632826
10.26571113	0.8038284284
10.26654412	0.8040292232
10.26727717	0.8042057433
10.26810167	0.804404083
10.26892878	0.8046028331
10.26972512	0.804793984
10.27044766	0.8049672435
10.27130606	0.805172866
10.27203258	0.8053467163
10.27287696	0.8055485555
10.2736237	0.8057268686
10.27444229	0.8059221304
10.27522107	0.8061077013
10.27603294	0.8063009472
10.27677783	0.8064780683
10.27758061	0.8066687545
10.27841372	0.8068664264
10.27913831	0.8070381716
10.27992024	0.8072233184
10.28072734	0.8074142203
10.28151624	0.8076006151
10.28227888	0.8077806186
10.28312492	0.8079800875
10.28388446	0.8081589665
10.28469473	0.8083495904
10.28542834	0.8085219971
10.2862297	0.8087101287
10.28698307	0.8088868085
10.28776991	0.8090711414
10.28853854	0.8092510169
10.28934253	0.8094389672
10.29011622	0.8096196359
10.29090676	0.8098040417
10.29169008	0.8099865681
10.2924093	0.8101539823
10.29323292	0.8103454954
10.29396897	0.81051646
10.2947531	0.8106984047
10.29550301	0.810872222
10.29633498	0.8110648503
10.29705482	0.8112313354
10.29787117	0.8114199424
10.29861458	0.8115915093
10.29942708	0.8117788193
10.30012757	0.8119401371
10.30092471	0.8121235228
10.30169409	0.8123003251
10.30246234	0.8124766797
10.30322715	0.8126520564
10.30396131	0.8128202297
10.30475434	0.8130016903
10.30550954	0.8131743083
10.30630371	0.8133556367
10.30702206	0.8135194793
10.30781536	0.8137002217
10.30857458	0.8138730133
10.30933137	0.8140450652
10.31012121	0.8142244348
10.31084812	0.8143893349
10.31159201	0.814557912
10.31241269	0.8147436858
10.31315516	0.814911568
10.31391389	0.8150829446
10.3146849	0.815256905
10.31539308	0.81541652
10.31614741	0.815586361
10.31689544	0.8157546005
10.31769496	0.8159342249
10.31839998	0.8160924451
10.31921279	0.8162746606
10.31994573	0.8164387865
10.3206704	0.816600892
10.32144907	0.8167748884
10.32223028	0.8169492569
10.32294053	0.8171076182
10.32369424	0.8172754912
10.32442925	0.817439022
10.3252254	0.8176159608
10.32591378	0.8177687855
10.32670384	0.8179439945
10.32744597	0.8181083933
10.3281804	0.8182709118
10.32891489	0.818433269
10.32966347	0.8185985646
10.33045636	0.8187734469
10.33118282	0.8189335007
10.33189943	0.8190912174
10.33266491	0.8192595104
10.33342817	0.8194271252
10.33411275	0.8195773049
10.33492311	0.8197548808
10.33560069	0.8199031996
10.33639263	0.8200763657
10.3371479	0.8202413257
10.33782181	0.8203883599
10.33857916	0.8205534282
10.33934099	0.8207192845
10.34009864	0.8208840484
10.34080059	0.8210365353
10.34152692	0.8211941533
10.34227757	0.8213568702
10.34302529	0.8215187709
10.34379385	0.8216849998
10.34447034	0.821831158
10.34523139	0.8219954111
10.34599501	0.8221600343
10.34673039	0.8223183913
10.34739774	0.8224619505
10.34819075	0.8226323547
10.34886207	0.8227764536
10.34964245	0.8229437807
10.35033274	0.82309163
10.35108959	0.8232535604
10.3518098	0.8234074811
10.35256075	0.8235677957
10.3532499	0.8237147584
10.35399275	0.8238730033
10.35476383	0.8240370747
10.3554346	0.8241796507
10.3561586	0.8243333774
10.35690605	0.8244919101
10.3576368	0.8246467267
10.35834337	0.82479626
10.35912736	0.8249619927
10.35983134	0.8251106437
10.36058249	0.8252690819
10.36126271	0.8254124028
10.36200588	0.8255688216
10.3627047	0.8257157437
10.36343469	0.8258690554
10.36414793	0.826018685
10.36489414	0.8261750581
10.36561235	0.8263253984
10.36634636	0.8264788744
10.36707381	0.8266308119
10.36774184	0.8267701923
10.368507	0.8269296626
10.36919093	0.8270720462
10.36991968	0.8272235989
10.37061675	0.8273684057
10.37139026	0.8275289108
10.37205963	0.8276676556
10.3728189	0.8278248619
10.37351045	0.8279678887
10.37426642	0.8281240658
10.3749183	0.8282585924
10.37566025	0.8284115464
10.37637649	0.8285590338
10.37709182	0.8287061719
10.37780407	0.8288525176
10.37848791	0.8289928748
10.3792267	0.8291443459
10.37993039	0.8292884593
10.38067053	0.8294398696
10.38134012	0.8295767009
10.38207971	0.8297276699
10.38278766	0.8298720214
10.38349346	0.8300157778
10.38423022	0.8301656728
10.3849084	0.8303034979
10.38560254	0.8304444179
10.38636847	0.8305997388
10.38706154	0.8307401239
10.38776991	0.8308834535
10.38848987	0.8310289672
10.38915127	0.831162502
10.3898559	0.8313046135
10.39055475	0.8314454069
10.39130185	0.8315957522
10.39196075	0.8317282028
10.39272053	0.8318807647
10.39340576	0.8320182028
10.39408338	0.8321539695
10.39481161	0.8322997178
10.39554235	0.8324458012
10.39620683	0.8325784945
10.39691208	0.832719179
10.39759993	0.8328562456
10.39834514	0.8330045737
10.39898959	0.8331327064
10.39972934	0.8332796291
10.40042433	0.8334175085
10.40111223	0.8335538315
10.40180029	0.8336900398
10.40250166	0.8338287342
10.40324468	0.8339754955
10.40392556	0.8341098337
10.4045973	0.8342422297
10.40531499	0.8343835253
10.4060307	0.8345242734
10.40667274	0.8346503997
10.40743286	0.8347995567
10.40806853	0.8349241578
10.40881162	0.8350696545
10.40952041	0.835208278
10.41015294	0.8353318555
10.41086391	0.8354706101
10.41157918	0.8356100485
10.41229065	0.8357485897
10.41294992	0.8358768267
10.41363219	0.8360093978
10.41433742	0.8361462779
10.41503999	0.8362824919
10.41576227	0.8364223686
10.41639811	0.8365453743
10.41711355	0.8366836283
10.41783152	0.8368222149
10.41852303	0.8369555465
10.41915068	0.8370764357
10.41989661	0.8372199515
10.42052817	0.8373413305
10.42126244	0.8374822956
10.42191205	0.83760687
10.4226244	0.8377433282
10.42330236	0.8378730558
10.42400937	0.8380081919
10.42465828	0.8381320907
10.42535787	0.8382655201
10.42608414	0.838403883
10.42671604	0.8385241358
10.42739817	0.8386538111
10.4281025	0.8387875599
10.42879119	0.8389181926
10.42945719	0.8390443851
10.43019628	0.8391842689
10.43086003	0.8393097535
10.43156837	0.8394435191
10.4322099	0.8395645385
10.43291091	0.839696636
10.43357017	0.839820731
10.43425894	0.8399502408
10.43493199	0.840076658
10.43563626	0.8402087913
10.43631421	0.8403358451
10.43700715	0.8404655672
10.43769401	0.8405940071
10.43832486	0.8407118478
10.43904751	0.8408466925
10.43969354	0.840967106
10.44038201	0.8410952913
10.44104063	0.8412177876
10.44177158	0.8413535829
10.44240421	0.8414709841
10.44312189	0.8416040252
10.44377566	0.8417250834
10.44449043	0.8418572903
10.44510685	0.8419711851
10.44580855	0.8421006984
10.44648602	0.8422256004
10.44716272	0.8423502235
10.4478366	0.8424741926
10.44848368	0.8425931046
10.44918286	0.8427214498
10.4498489	0.8428435774
10.45054953	0.8429719064
10.45118347	0.8430878943
10.45188377	0.8432158836
10.4525542	0.8433382794
10.45322268	0.843460187
10.45392057	0.8435873176
10.45456305	0.843704227
10.45522074	0.8438237771
10.45594655	0.8439555625
10.4566034	0.8440746916
10.45727483	0.8441963354
10.45795734	0.8443198496
10.45858441	0.8444332106
10.45925254	0.844553868
10.45991529	0.8446734221
10.46062388	0.8448011044
10.46124889	0.8449136043
10.46196969	0.8450432034
10.46261985	0.8451599707
10.46326286	0.8452753329
10.46395398	0.8453991926
10.46464757	0.8455233539
10.46527835	0.8456361493
10.46594791	0.8457557527
10.46660104	0.8458722954
10.46730871	0.8459984301
10.46792077	0.8461074052
10.46862343	0.846232377
10.46928365	0.8463496721
10.46993722	0.846465658
10.47059101	0.846581561
10.47125754	0.8466995946
10.47196372	0.8468245101
10.47261093	0.8469388666
10.47324953	0.8470515839
10.47393188	0.8471718933
10.47461244	0.8472917523
10.47522302	0.8473991729
10.47594597	0.847526225
10.47655064	0.8476323738
10.47725755	0.8477563394
10.47793193	0.8478744645
10.47853381	0.8479797814
10.47921041	0.8480980472
10.47989118	0.8482169112
10.48056842	0.8483350258
10.48119603	0.848444369
10.48184562	0.8485574215
10.48251714	0.8486741633
10.48318621	0.8487903517
10.48387412	0.8489096798
10.48447979	0.8490146282
10.48516133	0.8491326008
10.48584537	0.8492508726
10.48650429	0.8493646739
10.48710241	0.8494678678
10.48781332	0.8495903913
10.48841531	0.8496940289
10.48911527	0.8498144045
10.48973459	0.8499207965
10.4904138	0.8500373522
10.4910603	0.8501481726
10.49173457	0.8502636276
10.4923535	0.8503694947
10.49302083	0.850483519
10.4937137	0.8506017744
10.4943166	0.8507045638
10.49496748	0.8508154204
10.49563963	0.8509297735
10.49629693	0.851041476
10.49693263	0.8511493948
10.49763818	0.8512690372
10.49827188	0.8513763772
10.49894821	0.8514908147
10.49956082	0.85159436
10.5002303	0.8517073973
10.50085998	0.8518135994
10.5015179	0.8519244487
10.50216089	0.852032664
10.50283376	0.8521457861
10.50348155	0.8522545726
10.50414374	0.8523656572
10.50480019	0.852475657
10.50540316	0.8525765911
10.50609395	0.8526921031
10.50671156	0.8527952652
10.50736981	0.8529050985
10.50799959	0.8530100696
10.50869859	0.8531264511
10.50930364	0.8532270801
10.5099901	0.853341128
10.51061549	0.8534449161
10.5112993	0.8535582757
10.51188909	0.8536559451
10.51256053	0.8537670206
10.51320885	0.8538741541
10.51385649	0.8539810609
10.51450151	0.8540874189
10.51512093	0.8541894498
10.51579028	0.8542995876
10.51642798	0.8544044021
10.51709886	0.8545145517
10.51770594	0.85461412
10.51837663	0.8547240032
10.51901878	0.8548290965
10.51965912	0.8549337827
10.5203277	0.8550429666
10.52094326	0.8551433838
10.52157345	0.8552460805
10.52226898	0.855359301
10.52289848	0.8554616601
10.52354202	0.8555661918
10.52419624	0.8556723429
10.52479737	0.8557697788
10.52543793	0.8558734976
10.52607338	0.8559762796
10.52675286	0.8560860621
10.52735224	0.8561828016
10.52804355	0.8562942573
10.52866716	0.8563946894
10.52928398	0.8564939236
10.52994701	0.8566004793
10.53061247	0.8567073069
10.53121773	0.8568043661
10.53186025	0.8569072948
10.53248706	0.8570076005
10.53316628	0.8571161743
10.53375378	0.8572099879
10.5344283	0.8573175842
10.53506216	0.8574185827
10.53568967	0.8575184649
10.53631745	0.8576182864
10.53695753	0.8577199542
10.53763574	0.8578275619
10.53825738	0.8579260846
10.53887079	0.8580232054
10.5395263	0.8581268792
10.54018013	0.8582301765
10.54076679	0.8583227639
10.54146147	0.8584322841
10.54204255	0.8585237954
10.54272195	0.8586306783
10.54337013	0.858732537
10.54394868	0.8588233608
10.54459911	0.8589253623
10.54525361	0.8590278911
10.54590476	0.8591297847
10.54650826	0.8592241217
10.54713294	0.8593216691
10.54777875	0.8594224107
10.54842227	0.8595226857
10.54908398	0.8596256817
10.54966661	0.8597162756
10.5503223	0.8598181231
10.55098044	0.8599202401
10.55161447	0.8600185081
10.55219003	0.8601076254
10.55287421	0.860213447
10.55345359	0.8603029666
10.55412733	0.8604069551
10.5547235	0.8604988733
10.55537738	0.8605995831
10.55599981	0.8606953475
10.55664903	0.8607951275
10.55724502	0.8608866309
10.55788767	0.8609851949
10.55855497	0.8610874274
10.55913566	0.8611762987
10.55976262	0.8612721546
10.56041012	0.8613710441
10.56104336	0.8614676519
10.56165585	0.8615609968
10.56233568	0.8616644932
10.56294634	0.8617573574
10.56359813	0.8618563722
10.56418855	0.8619459719
10.56483384	0.8620437952
10.56544081	0.8621357127
10.56607506	0.8622316622
10.56669495	0.8623253414
10.56734371	0.8624232783
10.56796833	0.8625174716
10.5686069	0.8626136646
10.56923997	0.8627089282
10.56982151	0.8627963491
10.57048781	0.8628964066
10.57108357	0.8629857756
10.57171857	0.8630809334
10.57232615	0.8631718878
10.57300057	0.8632727395
10.57358439	0.8633599496
10.57424681	0.8634587992
10.57485035	0.8635487654
10.57551031	0.8636470385
10.57607957	0.863731718
10.57672769	0.86382803
10.57735354	0.8639209334
10.57797879	0.8640136496
10.57860154	0.8641058992
10.57919963	0.8641944044
10.57984598	0.8642899512
10.5804618	0.8643808892
10.58110972	0.8644764656
10.58169607	0.8645628692
10.58234389	0.8646582333
10.58296419	0.8647494496
10.5835828	0.8648403215
10.58422874	0.8649351072
10.58482349	0.8650222908
10.58543241	0.8651114621
10.58610452	0.8652097811
10.58671288	0.8652986774
10.58733484	0.8653894692
10.58796718	0.8654816768
10.58854824	0.8655663221
10.58916746	0.8656564341
10.58978177	0.8657457407
10.5904387	0.8658411398
10.59101823	0.8659252127
10.5916867	0.8660220847
10.59228975	0.866109384
10.59288626	0.8661956503
10.59352752	0.8662882903
10.59417117	0.866381176
10.59475662	0.8664655763
10.59537817	0.8665550889
10.59598456	0.8666423289
10.59664169	0.8667367692
10.59721014	0.8668183784
10.59786282	0.8669119863
10.59847619	0.8669998628
10.59908347	0.8670867762
10.59969105	0.867173645
10.60031057	0.8672621289
10.60096705	0.8673557917
10.6015688	0.8674415552
10.60216264	0.8675261061
10.60279726	0.8676163704
10.60343031	0.8677063157
10.60399835	0.8677869429
10.60467105	0.8678823246
10.60523376	0.8679620299
10.60589173	0.8680551323
10.60651952	0.8681438671
10.6070799	0.8682229959
10.60770994	0.8683118711
10.60834397	0.8684012145
10.6089748	0.868490013
10.60955949	0.8685722335
10.61016475	0.8686572598
10.61079053	0.8687450786
10.61141412	0.8688324989
10.61205538	0.8689223
10.61262005	0.869001295
10.61325555	0.8690901109
10.61389348	0.8691791704
10.61450807	0.8692648811
10.61506603	0.8693426174
10.61572931	0.8694349332
10.61629105	0.8695130348
10.6169443	0.869603768
10.61752238	0.869683977
10.61815645	0.8697718656
10.61876006	0.8698554462
10.6193897	0.8699425395
10.61996775	0.8700224157
10.62059108	0.8701084631
10.62123837	0.8701977215
10.62180169	0.8702753215
10.62240992	0.8703590274
10.62303812	0.8704453905
10.62365252	0.8705297686
10.62424682	0.8706113042
10.62490651	0.8707017154
10.62549911	0.8707828462
10.62613167	0.8708693583
10.62670471	0.8709476511
10.62733102	0.8710331373
10.62792018	0.8711134697
10.62853586	0.8711973334
10.62913764	0.87127922
10.62976748	0.8713648363
10.63037393	0.8714471873
10.63099395	0.8715312941
10.63160866	0.8716145958
10.63217338	0.8716910463
10.63282044	0.8717785553
10.63339903	0.8718567233
10.63401577	0.8719399618
10.63460591	0.8720195304
10.63526101	0.8721077653
10.63582813	0.8721840721
10.63647166	0.8722705707
10.637058	0.8723493029
10.63769921	0.8724353124
10.63825232	0.872509431
10.63888209	0.8725937386
10.63949026	0.8726750698
10.64009788	0.8727562442
10.6407031	0.8728370171
10.64128439	0.872914518
10.64191262	0.8729981924
10.64251121	0.8730778376
10.64314104	0.8731615527
10.64371104	0.8732372398
10.64434084	0.8733207832
10.64494393	0.8734007001
10.64554539	0.873480322
10.64617347	0.8735633806
10.6467518	0.8736397841
10.64734395	0.8737179361
10.64799759	0.873804113
10.64858925	0.8738820378
10.64919419	0.8739616309
10.64980924	0.8740424722
10.65037445	0.8741166896
10.65097681	0.8741957067
10.65157443	0.8742740243
10.65221355	0.8743576919
10.65277739	0.8744314325
10.6534278	0.8745164064
10.65401459	0.8745929901
10.65459505	0.8746686738
10.65521908	0.8747499562
10.65584548	0.8748314613
10.65641527	0.8749055269
10.65702022	0.8749840852
10.65761045	0.8750606555
10.65825011	0.8751435526
10.65880346	0.8752151929
10.65943885	0.875297373
10.660036	0.8753745279
10.66062725	0.8754508437
10.66121883	0.8755271266
10.66182205	0.8756048341
10.66246131	0.8756870969
10.6630473	0.8757624283
10.66362561	0.8758367006
10.66424367	0.8759159983
10.66486024	0.8759950225
10.66541352	0.8760658657
10.66606876	0.87614968
10.6666169	0.8762197248
10.66725787	0.8763015496
10.66786947	0.8763795426
10.66841542	0.876449098
10.66902927	0.8765272269
10.66964704	0.876605774
10.67026172	0.8766838486
10.67083148	0.8767561455
10.6714213	0.8768309155
10.67203116	0.8769081473
10.67263891	0.8769850352
10.67326391	0.8770640236
10.67381429	0.8771335127
10.67443374	0.877211647
10.67505559	0.8772900022
10.67565472	0.8773654175
10.67619867	0.8774338214
10.67684532	0.8775150611
10.677393	0.8775837976
10.67802994	0.8776636574
10.67859361	0.87773426
10.67921191	0.8778116286
10.67980054	0.8778852108
10.68041457	0.8779618917
10.68097832	0.8780322239
10.68158627	0.8781079959
10.6822176	0.8781866021
10.68276706	0.8782549465
10.68336037	0.8783286742
10.68397317	0.8784047485
10.68457254	0.8784790803
10.68515234	0.8785509137
10.68579596	0.878630573
10.68637414	0.8787020614
10.68699135	0.8787782976
10.6875505	0.8788472961
10.68816167	0.87892264
10.68873661	0.8789934472
10.68933746	0.8790673726
10.68992477	0.879139561
10.69053949	0.8792150432
10.69113141	0.8792876525
10.6917366	0.8793618158
10.69233665	0.879435275
10.69288792	0.8795026975
10.69351959	0.8795798787
10.69408445	0.8796488267
10.69468657	0.8797222528
10.69526276	0.879792447
10.6959024	0.8798702928
10.69645617	0.8799376201
10.69708456	0.8800139458
10.69765715	0.880083424
10.69828333	0.88015933
10.69882351	0.8802247469
10.69943858	0.8802991622
10.70003259	0.880370956
10.70062607	0.8804426168
10.70121725	0.8805139288
10.70178507	0.8805823571
10.70239878	0.8806562419
10.70298355	0.8807265744
10.70359887	0.8808005065
10.70415577	0.8808673539
10.70477111	0.8809411456
10.70536038	0.8810117396
10.7059481	0.8810820784
10.70656184	0.8811554588
10.707127	0.8812229647
10.70770568	0.8812920206
10.70834448	0.8813681732
10.70892274	0.881437039
10.709514	0.8815073845
10.71011517	0.8815788385
10.71066765	0.8816444427
10.71125645	0.8817142946
10.71184066	0.8817835334
10.71246545	0.8818575077
10.71301669	0.8819227099
10.71365257	0.8819978504
10.71422629	0.8820655768
10.71479384	0.8821325121
10.71540402	0.8822044043
10.71601653	0.8822764992
10.71657372	0.8823420182
10.71716531	0.8824115167
10.71774254	0.8824792613
10.71836812	0.8825526091
10.71890932	0.8826160014
10.71953078	0.8826887255
10.72011487	0.8827570078
10.7206932	0.8828245523
10.72127188	0.8828920726
10.72186198	0.882960859
10.72248735	0.8830336832
10.72306064	0.8831003763
10.72362643	0.8831661364
10.72423115	0.8832363511
10.72483442	0.8833063288
10.72537579	0.8833690667
10.72601695	0.8834432969
10.72655334	0.8835053367
10.72718059	0.8835778156
10.72777912	0.8836469055
10.72831343	0.8837085253
10.7289142	0.8837777454
10.72951884	0.8838473411
10.73012049	0.8839165233
10.73067818	0.8839805904
10.73125554	0.8840468538
10.73185252	0.8841153039
10.73244748	0.8841834541
10.73305934	0.8842534714
10.73359817	0.8843150725
10.73420464	0.8843843425
10.73481349	0.8844538134
10.73540012	0.8845206826
10.73593273	0.8845813391
10.73656594	0.8846533828
10.73710225	0.8847143429
10.73772599	0.884785173
10.738278	0.884847797
10.73888353	0.8849164273
10.73946002	0.8849817035
10.74006143	0.8850497335
10.7406136	0.8851121354
10.74120908	0.8851793684
10.7418275	0.8852491213
10.74236573	0.8853097724
10.74294694	0.8853752054
10.74354727	0.8854427256
10.74413446	0.8855087041
10.7447025	0.8855724694
10.74533309	0.8856431866
10.74589959	0.8857066548
10.74650434	0.8857743428
10.74705224	0.885835609
10.74765113	0.885902514
10.74821453	0.8859653948
10.74880334	0.8860310494
10.74937891	0.8860951656
10.74998136	0.8861622122
10.75056149	0.8862267114
10.75115464	0.8862925956
10.75174278	0.8863578589
10.75228312	0.8864177632
10.7529023	0.8864863425
10.753456	0.8865476106
10.75404625	0.8866128624
10.7546111	0.8866752463
10.75523818	0.8867444354
10.75578109	0.8868042797
10.75639718	0.8868721271
10.75695858	0.8869338918
10.75757255	0.8870013754
10.75810222	0.8870595377
10.75870533	0.8871257049
10.75928781	0.8871895455
10.75986981	0.8872532723
10.76044956	0.8873166932
10.76100642	0.8873775536
10.7616083	0.8874432714
10.76218183	0.8875058339
10.76278533	0.8875716029
10.76333156	0.8876310734
10.76393513	0.8876967263
10.76451315	0.8877595384
10.76508966	0.8878221277
10.76569172	0.887887428
10.76624614	0.8879475047
10.76681386	0.8880089647
10.76744056	0.8880767457
10.7680079	0.8881380451
10.768588	0.8882006657
10.76917785	0.8882642775
10.76971994	0.8883226852
10.7702977	0.8883848788
10.77087096	0.8884465305
10.77148407	0.8885124033
10.77202502	0.8885704686
10.77264905	0.8886373888
10.7732121	0.8886977102
10.77376911	0.8887573308
10.77436797	0.8888213708
10.77496916	0.8888855958
10.77551605	0.8889439665
10.77609673	0.8890058866
10.77666333	0.889066248
10.77727742	0.8891316062
10.77780869	0.8891880972
10.77841877	0.8892529081
10.77899218	0.8893137647
10.77955996	0.8893739675
10.78012809	0.8894341528
10.78070746	0.8894954705
10.78132147	0.8895603921
10.78188437	0.8896198518
10.78243993	0.8896784834
10.78303372	0.8897410907
10.78362612	0.889803491
10.78415774	0.8898594389
10.78478738	0.8899256397
10.78531415	0.8899809723
10.78593017	0.8900456195
10.786518	0.8901072482
10.78704277	0.8901622169
10.78763285	0.8902239693
10.78822673	0.890286061
10.7888177	0.8903477878
10.78936551	0.8904049545
10.78993265	0.8904640845
10.79051909	0.8905251697
10.79110355	0.8905859913
10.79170464	0.8906484833
10.792234	0.8907034671
10.79282984	0.8907652998
10.79342803	0.8908273161
10.7940044	0.8908870136
10.79452772	0.8909411682
10.79514989	0.8910054933
10.79567687	0.8910599257
10.79628978	0.8911231752
10.79683223	0.8911791005
10.79742728	0.8912403934
10.79799382	0.8912986945
10.79858484	0.891359459
10.79912751	0.8914152
10.79971276	0.8914752602
10.80032057	0.8915375754
10.80084958	0.8915917628
10.80142085	0.8916502259
10.80201093	0.8917105578
10.80258812	0.8917695158
10.80314649	0.8918264996
10.80376637	0.8918897002
10.80432327	0.8919464258
10.80491779	0.8920069267
10.80545642	0.8920616911
10.80604521	0.8921214996
10.80659912	0.8921777141
10.80717804	0.892236412
10.80774394	0.8922937381
10.8083363	0.8923536879
10.80890672	0.8924113637
10.80948997	0.8924702815
10.81006831	0.8925286479
10.81059965	0.8925822246
10.81120855	0.892643564
10.81175306	0.8926983673
10.81233355	0.8927567375
10.81288906	0.8928125458
10.81350579	0.8928744456
10.81403975	0.8929279887
10.81464571	0.8929886957
10.81519789	0.8930439636
10.8158018	0.8931043527
10.81632279	0.8931564034
10.81691606	0.8932156215
10.81748903	0.8932727609
10.81806155	0.893329802
10.81863188	0.8933865726
10.8191797	0.8934410544
10.81977183	0.8934998882
10.82033608	0.8935559006
10.82092984	0.8936147874
10.82146726	0.893668038
10.82206112	0.8937268279
10.82262985	0.8937830775
10.82319712	0.8938391308
10.82378954	0.8938976156
10.8243351	0.8939514253
10.82489375	0.8940064772
10.82551047	0.8940671947
10.82606878	0.8941221094
10.82663967	0.8941782112
10.82722017	0.8942352043
10.82775368	0.8942875379
10.82832231	0.8943432669
10.82888653	0.8943985135
10.82948998	0.8944575464
10.83002242	0.8945095855
10.83063666	0.8945695642
10.83119088	0.8946236318
10.83173918	0.8946770743
10.83232869	0.8947344817
10.8329205	0.8947920584
10.83345888	0.8948443899
10.83403053	0.8948999068
10.83458834	0.8949540293
10.83519291	0.8950126358
10.83571597	0.8950632939
10.83631663	0.8951214163
10.8368812	0.8951759958
10.83744024	0.8952299921
10.83799965	0.8952839757
10.83857013	0.8953389782
10.83917474	0.895397217
10.83972903	0.8954505593
10.84027611	0.8955031617
10.84086085	0.8955593343
10.84144423	0.8956153244
10.84196778	0.8956655278
10.84258788	0.8957249349
10.84310667	0.895774592
10.84371338	0.8958326116
10.84429234	0.8958879254
10.84480921	0.8959372645
10.84539041	0.8959926957
10.84597537	0.8960484346
10.84655748	0.8961038493
10.84709709	0.8961551731
10.84765575	0.8962082626
10.84823345	0.8962631107
10.8488092	0.8963177252
10.84940136	0.896373843
10.84992286	0.8964232213
10.85050987	0.8964787532
10.8510992	0.8965344533
10.85166706	0.896588074
10.85218266	0.8966367186
10.85279568	0.8966945023
10.85331491	0.896743402
10.85391882	0.8968002259
10.85445332	0.8968504724
10.85503966	0.8969055446
10.85559793	0.8969579318
10.85618034	0.8970125355
10.8567151	0.8970626278
10.85729184	0.8971166046
10.85789083	0.8971726114
10.85841218	0.8972213158
10.85897518	0.8972738661
10.85955674	0.8973280993
10.86012561	0.8973811006
10.86067594	0.8974323299
10.86128691	0.8974891515
10.86183582	0.8975401546
10.86242182	0.8975945552
10.86295276	0.8976438004
10.86353313	0.8976975843
10.86407915	0.8977481391
10.86464982	0.8978009301
10.86520769	0.8978524903
10.86579164	0.8979064132
10.86635398	0.8979582937
10.86692899	0.8980112945
10.86749915	0.898063802
10.86802301	0.8981120033
10.86862333	0.8981671915
10.8691602	0.8982165018
10.86973253	0.8982690242
10.87028026	0.8983192442
10.87088837	0.898374949
10.87141487	0.8984231359
10.87201239	0.8984777732
10.87255688	0.898527518
10.8731524	0.8985818752
10.87366617	0.8986287295
10.87425121	0.8986820383
10.87481627	0.8987334788
10.87538088	0.8987848336
10.87594334	0.8988359476
10.87648363	0.8988850036
10.87706762	0.8989379809
10.87762413	0.8989884205
10.87820976	0.8990414515
10.87873983	0.8990894093
10.87932558	0.8991423587
10.87988655	0.8991930229
10.8804461	0.8992435131
10.88103046	0.8992961963
10.88156862	0.8993446707
10.8821197	0.8993942668
10.88272809	0.8994489701
10.88327885	0.8994984482
10.88384205	0.8995489984
10.88441473	0.8996003545
10.88494108	0.8996475145
10.88550208	0.8996977368
10.88605873	0.8997475271
10.88665411	0.8998007326
10.88717944	0.8998476372
10.88778549	0.8999017009
10.88833233	0.8999504391
10.88888889	0.9000000001


==> Velib_K=10_a=10_Pbatic_stations.txt <==
0	1
0.05760081183	0.994766066
0.1077642222	0.9902120481
0.1642292908	0.9850905786
0.2211240738	0.9799351607
0.2778045331	0.9748042456
0.3304053357	0.9700472305
0.3849226791	0.9651216169
0.4413613823	0.9600275402
0.4976774602	0.9549498004
0.555667261	0.9497267208
0.6067974326	0.9451262294
0.664417927	0.9399471658
0.7223400171	0.9347468364
0.7782213323	0.9297353555
0.8290210431	0.9251844507
0.8894949538	0.9197729847
0.9407831266	0.9151887632
1.000512511	0.9098562238
1.053446094	0.9051360229
1.111591793	0.8999572144
1.167028635	0.895025764
1.2249435	0.8898803129
1.278193582	0.8851551826
1.335703203	0.8800584914
1.395520261	0.8747644616
1.44765931	0.8701559933
1.504043358	0.8651787214
1.562373961	0.8600367128
1.61951951	0.8550062608
1.674887827	0.8501390404
1.736455306	0.8447348225
1.791859025	0.839878893
1.851102227	0.8346941529
1.904865169	0.8299960088
1.963730654	0.824859698
2.019204303	0.8200268315
2.077280826	0.814975096
2.134152387	0.810036104
2.193790012	0.8048654409
2.251325052	0.7998854824
2.310263177	0.7947927611
2.368815281	0.7897422169
2.422709833	0.7851012985
2.484588615	0.7797822926
2.540034734	0.7750249213
2.59925897	0.7699525849
2.656049635	0.7650977275
2.719231711	0.7597070536
2.774049663	0.7550391475
2.83639121	0.7497410606
2.893324616	0.7449124602
2.955729951	0.7396307695
3.009685775	0.7350736018
3.071262461	0.7298835697
3.13087381	0.7248703131
3.190577813	0.7198603977
3.25019571	0.7148689883
3.307597948	0.7100738878
3.369795432	0.7048903595
3.429216433	0.6999501941
3.491907455	0.6947510385
3.548796268	0.6900446868
3.611825265	0.6848434578
3.672353105	0.6798617767
3.732890037	0.67489243
3.796291537	0.6697021794
3.854844016	0.664922024
3.914969546	0.6600267749
3.981547206	0.6546222118
4.042005419	0.6497292009
4.104013732	0.6447255963
4.16726374	0.6396375389
4.225574695	0.6349610974
4.28791752	0.6299767149
4.349978825	0.6250308968
4.41658278	0.6197411697
4.475548863	0.6150739354
4.543811004	0.6096898435
4.605626187	0.6048320544
4.66699322	0.6000264896
4.733214039	0.5948601364
4.799949551	0.5896742259
4.860888645	0.5849570943
4.925837439	0.5799491679
4.989458687	0.5750634982
5.058695784	0.5697693018
5.118837549	0.5651901037
5.188184499	0.5599329136
5.253645108	0.5549931904
5.318737771	0.5501035768
5.384151178	0.5452126583
5.451151762	0.5402271115
5.5224901	0.534945953
5.588194919	0.5301070081
5.653336182	0.5253337484
5.72328753	0.5202352339
5.793419274	0.5151522778
5.856655421	0.5105940985
5.931923895	0.5051999688
5.995211548	0.5006911969
6.069595074	0.4954236206
6.140957591	0.4904026227
6.204987641	0.4859251124
6.277354177	0.4808964716
6.350590341	0.4758422384
6.423874248	0.4708202634
6.492177008	0.4661720701
6.563271187	0.4613675672
6.637200386	0.4564083291
6.711307861	0.451475303
6.787976648	0.4464124915
6.855882301	0.4419633236
6.932755835	0.4369666745
7.010408087	0.4319631093
7.085686303	0.4271549007
7.154430789	0.4228008401
7.236657942	0.4176394605
7.306731424	0.4132814298
7.388730509	0.4082294525
7.461756014	0.4037740566
7.542360514	0.3989044975
7.61959119	0.394286642
7.700674085	0.3894892822
7.775588671	0.385103504
7.856887601	0.380395002
7.941881695	0.3755296907
8.016327373	0.3713165541
8.097213507	0.3667904285
8.181307151	0.3621420156
8.264101518	0.3576227028
8.344706708	0.3532777695
8.434781252	0.3484867803
8.516236809	0.3442130004
8.603753002	0.339683701
8.683543189	0.3356108528
8.771306452	0.3311935863
8.854392462	0.3270723111
8.941767636	0.3228020195
9.027712754	0.3186655195
9.118239362	0.3143771929
9.205957913	0.3102892268
9.296199522	0.3061529506
9.386227567	0.3020965538
9.469420084	0.2984104377
9.565313569	0.2942358437
9.651571794	0.290548691
9.744046208	0.2866673435
9.83303962	0.2830019683
9.93240331	0.2789904047
10.01890508	0.2755675849
10.11759555	0.2717413664
10.20800668	0.2683098573
10.30740198	0.264618587
10.39357555	0.2614870755
10.49217322	0.257982244
10.58786523	0.2546603076
10.68392775	0.2514042016
10.78005673	0.248224574
10.87279098	0.245231674
10.9734508	0.2420654926
11.06977284	0.2391159306
11.17154041	0.2360845277
11.26400015	0.2334057747
11.36654229	0.2305185665
11.46509695	0.227826247
11.56372593	0.2252126579
11.66706354	0.2225606222
11.76251536	0.2201891371
11.86052885	0.2178318057
11.96903256	0.2153137135
12.06751534	0.2131110858
12.16845319	0.210935039
12.2713161	0.2088019685
12.36604017	0.2069127449
12.46717917	0.204974659
12.56770126	0.2031289328
12.67537807	0.2012404506
12.77051021	0.1996478603
12.88038384	0.1978966002
12.97962072	0.1963956295
13.07787266	0.1949846563
13.18357599	0.1935496657
13.28974073	0.1921945118
13.38634774	0.1910359194
13.48893637	0.1898829277
13.58903265	0.1888342923
13.69749655	0.1877826109
13.79129777	0.1869436493
13.89895659	0.1860608968
14.00007142	0.1853093384
14.10010743	0.1846392386
14.20010583	0.184041937
14.30196147	0.1835076299
14.40975899	0.1830230484
14.50843172	0.1826519144
14.60566379	0.1823534578
14.70940114	0.1821081432
14.81268947	0.1819383472
14.90519479	0.1818488952
15.01451177	0.1818188995
15.10575305	0.1818562069
15.21219041	0.1819708552
15.31348058	0.1821505395
15.40366778	0.1823680004
15.50479681	0.1826757282
15.60626855	0.1830518324
15.70692049	0.1834909603
15.79992764	0.1839547248
15.89590791	0.1844912136
15.99481595	0.1851050587
16.09303886	0.1857753596
16.1936811	0.1865243255
16.2819907	0.1872328466
16.38102249	0.1880839169
16.48004462	0.1889940643
16.57506957	0.1899225191
16.66101521	0.1908082228
16.76277836	0.1919127807
16.84861139	0.1928910136
16.94801945	0.1940766317
17.03561725	0.1951677296
17.13129513	0.19640849
17.22198085	0.1976312014
17.31615968	0.1989485141
17.40224511	0.2001944427
17.4946682	0.201575995
17.59019342	0.2030510606
17.67295179	0.2043672096
17.76191733	0.2058211166
17.85337311	0.207357308
17.94239738	0.2088925658
18.02811152	0.2104073937
18.1227969	0.2121219317
18.20744043	0.2136906429
18.29736105	0.2153937865
18.37843795	0.2169612645
18.4666374	0.2187001628
18.54920869	0.2203594157
18.63508829	0.222116718
18.71862689	0.2238564597
18.8056365	0.2256997143
18.88900646	0.227495194
18.97382967	0.2293508561
19.05751905	0.2312097012
19.13404441	0.2329332746
19.22131065	0.2349259952
19.2989668	0.2367231651
19.38135585	0.2386539319
19.45982072	0.2405152721
19.54650044	0.2425964513
19.62118321	0.2444101166
19.70553034	0.2464807773
19.78201953	0.2483784876
19.86527131	0.2504649963
19.93675805	0.2522736847
20.0177872	0.2543423432
20.0956711	0.256348775
20.17312894	0.2583613049
20.24993286	0.2603731775
20.3233743	0.2623117423
20.40239249	0.2644131568
20.47734508	0.2664209782
20.55585684	0.2685388183
20.62660348	0.2704596429
20.70443641	0.2725860369
20.77864121	0.2746257198
20.85233274	0.2766628513
20.92895357	0.278792722
20.9992116	0.2807558638
21.07085877	0.2827674263
21.14961004	0.2849891805
21.22059518	0.2870010636
21.29288278	0.289058459
21.36608231	0.2911502553
21.43309043	0.293072233
21.50423125	0.2951198351
21.57454105	0.2971503412
21.64943601	0.2993203313
21.71526121	0.3012332308
21.79090407	0.3034376315
21.85888875	0.3054241761
21.92590099	0.3073869255
21.9976817	0.3094940968
22.06946622	0.3116059548
22.13453374	0.3135238622
22.20337997	0.3155566422
22.27031997	0.3175362995
22.34261202	0.3196774168
22.4049401	0.3215258212
22.47627296	0.3236437006
22.54308644	0.3256294779
22.60902591	0.3275909899
22.67479346	0.3295488335
22.74164447	0.3315401613
22.81225828	0.333644645
22.87678421	0.3355684131
22.94027636	0.3374618116
23.00792856	0.3394795278
23.07521059	0.3414862333
23.13541352	0.343281634
23.20650335	0.3454012676
23.26580348	0.3471688258
23.33495172	0.3492290762
23.40073925	0.351188137
23.45931089	0.352931283
23.52499356	0.3548847182
23.59091451	0.3568436252
23.65632897	0.3587856926
23.71680712	0.3605794616
23.77925963	0.3624298734
23.84366995	0.3643360918
23.90769629	0.3662285687
23.97337344	0.3681672097
24.0310716	0.3698679988
24.09586028	0.3717750553
24.16074111	0.3736817679
24.22310362	0.375511449
24.279599	0.3771663215
24.34661195	0.3791258498
24.40324217	0.3807787691
24.4689593	0.3826933349
24.52699114	0.3843806971
24.59051355	0.386224037
24.65086049	0.3879715713
24.71368149	0.3897868544
24.77124264	0.3914465676
24.83319475	0.3932289666
24.89739919	0.3950717712
24.95316981	0.3966687938
25.01328058	0.3983861509
25.07524878	0.4001522006
25.13574472	0.4018719244
25.19415918	0.403528307
25.25888413	0.4053587575
25.31692369	0.406995715
25.3787713	0.4087353932
25.43470726	0.4103045644
25.49574528	0.4120122231
25.55306948	0.4136115126
25.6128798	0.4152754888
25.67124827	0.4168946946
25.73224303	0.4185817828
25.79088196	0.4201988639
25.85074258	0.4218446827
25.91000315	0.423469025
25.96436721	0.4249547553
26.02656987	0.4266495004
26.08211137	0.4281580207
26.14123463	0.4297588707
26.19773215	0.4312838168
26.26036272	0.4329687698
26.31451023	0.4344207811
26.37587297	0.4360609461
26.43171161	0.4375485074
26.49269694	0.4391677566
26.54523972	0.4405582797
26.60499397	0.4421344898
26.66262809	0.4436495453
26.72014185	0.4451562939
26.77736304	0.4466502564
26.83225966	0.4480787074
26.89152287	0.4496154615
26.94792738	0.4510729388
27.00720986	0.4525993524
27.06080452	0.4539745112
27.11996015	0.4554870436
27.17654669	0.4569286579
27.23292418	0.4583598482
27.29173576	0.4598473945
27.34583661	0.4612108793
27.40117788	0.4626007478
27.46220546	0.4641276957
27.51739334	0.4655033489
27.57376781	0.466903492
27.63103227	0.4683204688
27.68361076	0.469616812
27.73959668	0.4709922357
27.79509501	0.472350658
27.85439422	0.4737965848
27.90666668	0.4750664362
27.96691337	0.4765244962
28.02122252	0.4778338029
28.0749044	0.4791232767
28.13257037	0.4805032344
28.19040865	0.48188189
28.24298059	0.4831303033
28.29875582	0.4844498817
28.35313423	0.4857315571
28.41202297	0.4871141355
28.46293003	0.4883047983
28.52134438	0.4896658857
28.57620474	0.490939145
28.63048605	0.4921941866
28.6847622	0.4934443631
28.7400713	0.4947134568
28.79864457	0.4960520914
28.85230284	0.4972735701
28.90522631	0.4984738068
28.96175276	0.4997508113
29.01810753	0.5010188639
29.06864846	0.5021517975
29.12846852	0.5034874897
29.17848261	0.5045998748
29.23693344	0.5058948906
29.29267317	0.5071248177
29.34240472	0.508218041
29.39829142	0.5094419338
29.45450465	0.5106680399
29.51040753	0.5118824783
29.56219867	0.5130032452
29.61578737	0.514158521
29.67116869	0.5153477632
29.72633225	0.5165276142
29.78303349	0.5177354628
29.83294173	0.5187945168
29.88908871	0.5199813925
29.94542637	0.5211674557
29.99968083	0.5223050906
30.04891775	0.5233336445
30.10742686	0.5245511204
30.15695956	0.5255777726
30.21454118	0.5267666124
30.26547815	0.5278141202
30.32132938	0.5289582308
30.37447963	0.530042696
30.4299021	0.5311690559
30.4807668	0.5321987876
30.535599	0.5333045662
30.59251922	0.5344477799
30.64203973	0.5354385155
30.6954936	0.5365039287
30.75068472	0.5375996094
30.80464742	0.5386666372
30.85683023	0.539694474
30.91473747	0.5408304819
30.96674055	0.541846571
31.02223485	0.54292662
31.07249441	0.5439010119
31.12741285	0.544961638
31.17905994	0.545955204
31.23301848	0.5469892343
31.28574591	0.5479957363
31.34091846	0.5490447642
31.39402926	0.5500505991
31.44831572	0.5510746687
31.50212601	0.5520857511
31.55154892	0.5530108974
31.60816622	0.554066615
31.65878129	0.5550067202
31.71272272	0.5560047877
31.76432785	0.5569559528
31.82160187	0.5580074157
31.8711744	0.5589139479
31.92741456	0.5599384474
31.97864839	0.5608680967
32.03466534	0.5618805691
32.08297788	0.5627504742
32.13797724	0.5637370598
32.1910809	0.5646858968
32.24412755	0.5656300593
32.2969571	0.566566742
32.34768934	0.5674628572
32.40250998	0.5684274799
32.45473673	0.5693428933
32.50968073	0.5703021933
32.55939887	0.5711669607
32.61432548	0.5721187021
32.66691492	0.5730264015
32.71935641	0.5739281098
32.7741107	0.5748659391
32.82452259	0.5757261126
32.87613275	0.5766034897
32.93309497	0.5775680611
32.98465031	0.578437661
33.03735656	0.5793233355
33.09093821	0.5802202765
33.14017324	0.5810414089
33.19263851	0.5819132167
33.24468654	0.5827748457
33.30034228	0.5836926381
33.34943949	0.5844992364
33.4060684	0.5854260465
33.45715424	0.5862589133
33.50768496	0.5870797356
33.56200406	0.5879587908
33.6165247	0.5888376789
33.66611471	0.5896341149
33.7187609	0.5904765533
33.7701225	0.5912953916
33.82578142	0.5921793618
33.87392724	0.5929411878
33.92920788	0.5938126973
33.98115859	0.5946285936
34.03259239	0.595433411
34.08405217	0.5962357006
34.13652266	0.5970507393
34.19212387	0.5979111091
34.24308985	0.5986967856
34.29338598	0.5994693656
34.34713666	0.6002919819
34.40075498	0.6011094701
34.44886768	0.6018403919
34.50584495	0.6027027868
34.55350796	0.6034215526
34.60924037	0.6042589591
34.66241681	0.6050549122
34.70988498	0.6057629201
34.76325443	0.6065561417
34.81696338	0.6073514239
34.87040299	0.60813976
34.91993592	0.6088678428
34.97121193	0.6096189016
35.02422842	0.6103926373
35.07706162	0.6111608627
35.13139337	0.6119479402
35.17923742	0.6126385785
35.23308584	0.6134131541
35.28714202	0.6141878162
35.33922262	0.6149314303
35.38650623	0.6156042369
35.44271804	0.6164012309
35.49032589	0.6170738212
35.54569264	0.6178532568
35.59469049	0.6185405595
35.648437	0.6192918145
35.69960492	0.6200044546
35.75298146	0.6207451943
35.80198726	0.621422897
35.85483543	0.6221511932
35.90971762	0.6229047402
35.9574827	0.623558273
36.0090599	0.6242615776
36.06233295	0.624985417
36.11443929	0.6256908702
36.16484462	0.626370921
36.22079948	0.6271231238
36.27106702	0.627796443
36.3247276	0.6285126862
36.37334255	0.6291593417
36.42648128	0.6298637454
36.47647099	0.6305241044
36.52871466	0.6312118648
36.57978265	0.6318818144
36.63323584	0.6325805956
36.68470779	0.6332511103
36.7373354	0.6339342908
36.78951744	0.6346093136
36.83745879	0.6352274056
36.89239503	0.6359332505
36.94152173	0.6365622637
36.99389182	0.6372305409
37.04400785	0.6378678768
37.09964523	0.6385729458
37.14781465	0.6391812761
37.20247794	0.6398692674
37.25228893	0.6404940222
37.30676495	0.6411749354
37.35376073	0.6417603846
37.40727469	0.6424248271
37.45895777	0.643064316
37.51059855	0.6437011123
37.56204093	0.6443333165
37.61145311	0.6449385629
37.66486041	0.6455905436
37.7157532	0.6462097096
37.76930686	0.6468590261
37.81777827	0.6474447672
37.87133998	0.64808987
37.92263468	0.6487055617
37.97379672	0.649317617
38.02722739	0.6499546435
38.07643157	0.6505393287
38.12681608	0.65113611
38.18243803	0.6517926695
38.2327915	0.652385007
38.28427989	0.6529887067
38.33663458	0.6536005117
38.38475194	0.6541609837
38.4360364	0.6547564392
38.48692329	0.6553453425
38.54134859	0.6559730706
38.58936987	0.6565251211
38.64476871	0.6571598797
38.69475484	0.6577306937
38.74420696	0.6582936202
38.79737667	0.6588968883
38.85075401	0.6595004616
38.89931304	0.6600477744
38.95087391	0.6606270766
39.00118571	0.6611905219
39.05571696	0.6617991968
39.10289559	0.6623241106
39.15707508	0.6629249898
39.20799998	0.6634879044
39.25842669	0.6640435349
39.30888727	0.6645977763
39.36034748	0.66516119
39.41488745	0.6657563393
39.46488899	0.6663001797
39.51424109	0.6668352896
39.56699129	0.6674054216
39.61962016	0.6679723738
39.66685218	0.6684796059
39.72279524	0.6690784602
39.76960028	0.669577896
39.82433767	0.6701601356
39.87657288	0.670713919
39.92320751	0.6712068147
39.97564723	0.6717593699
40.02842839	0.6723137178
40.0809526	0.6728635774
40.12964387	0.6733717238
40.18005543	0.6738962213
40.23218538	0.6744368905
40.28414235	0.6749740468
40.33758049	0.6755247341
40.38464384	0.6760082382
40.43762046	0.6765508301
40.49080873	0.6770938266
40.54205995	0.6776153841
40.58859628	0.6780875523
40.64392674	0.6786472111
40.69079404	0.6791197969
40.74530628	0.6796677825
40.7935539	0.6801512851
40.84648387	0.6806800895
40.89688058	0.6811820153
40.94945896	0.6817040446
40.99773758	0.6821819284
41.04980756	0.6826957863
41.10388811	0.6832277855
41.15096085	0.6836894435
41.20179599	0.6841865392
41.25430856	0.6846984511
41.30567687	0.6851976551
41.3553737	0.6856791597
41.41054821	0.6862120673
41.46012021	0.6866893709
41.51304397	0.6871973955
41.56099639	0.6876563218
41.61341633	0.6881565123
41.66273493	0.6886256933
41.71428247	0.6891146171
41.76467509	0.6895911486
41.81742673	0.6900884713
41.86822826	0.6905659493
41.92017556	0.6910527215
41.97168814	0.691533954
42.01901887	0.6919748378
42.07326055	0.6924785942
42.12177077	0.6929277671
42.17348846	0.6934052371
42.22298472	0.6938608491
42.27793922	0.694365165
42.32552178	0.694800526
42.37952395	0.6952931653
42.42873695	0.6957407704
42.48256378	0.6962288774
42.52900351	0.6966487753
42.58188877	0.6971255792
42.63296914	0.6975847282
42.68401205	0.6980421895
42.73486315	0.6984965945
42.78371136	0.6989318501
42.83651344	0.6994009624
42.88683369	0.6998467027
42.93978923	0.7003143988
42.98772309	0.7007365219
43.04069498	0.7012016667
43.09142889	0.7016458413
43.14203551	0.7020876218
43.1948903	0.7025476692
43.24356787	0.7029701352
43.29341679	0.7034015569
43.34845175	0.703876445
43.39827765	0.7043051082
43.4492303	0.7047422155
43.50104405	0.7051854197
43.54866763	0.7055916393
43.59942933	0.7060234259
43.64980107	0.7064506761
43.70367929	0.7069063291
43.75122117	0.7073072505
43.80607079	0.7077684704
43.85556482	0.7081834405
43.90453333	0.708592874
43.95718661	0.7090318671
44.01004916	0.709471308
44.05814303	0.7098699829
44.10921324	0.7102921624
44.15904948	0.7107029859
44.21306883	0.7111470094
44.25980753	0.7115301152
44.31348516	0.7119688747
44.36394159	0.7123801169
44.41390747	0.7127862317
44.46390993	0.7131915235
44.51490604	0.7136037193
44.5689575	0.714039349
44.61851421	0.7144376162
44.66743007	0.7148296709
44.71971707	0.7152475828
44.77188691	0.7156633662
44.81870963	0.7160355242
44.87417109	0.7164751142
44.92057582	0.7168418985
44.97484812	0.7172696922
45.0266425	0.7176767765
45.07288604	0.7180392652
45.12488875	0.7184458117
45.17723297	0.7188538711
45.22932525	0.7192588188
45.27761867	0.7196332167
45.3276209	0.7200198336
45.37933027	0.7204185538
45.43087079	0.720814867
45.48388343	0.7212213537
45.53057438	0.7215784085
45.58313443	0.7219792752
45.63590721	0.7223806285
45.68676066	0.7227663122
45.73293802	0.723115623
45.78784433	0.7235298436
45.83435463	0.7238797748
45.88845422	0.7242857153
45.93633892	0.7246440472
45.98887321	0.7250361243
46.03889555	0.7254084383
46.09108582	0.725795836
46.13901025	0.7261506266
46.19070055	0.7265322887
46.24438931	0.7269276039
46.29112312	0.7272707978
46.3415944	0.7276404893
46.39373344	0.728021366
46.44473865	0.7283929503
46.49408632	0.7287515124
46.54887563	0.7291485271
46.59810372	0.7295042728
46.65066255	0.7298830774
46.69828631	0.7302254157
46.75034912	0.7305986907
46.79933375	0.7309489715
46.85053431	0.7313141438
46.90058977	0.7316702096
46.95299062	0.732041968
47.00345639	0.7323990432
47.05506243	0.7327632215
47.10623867	0.7331234068
47.15326214	0.7334535249
47.2071538	0.7338308748
47.25535287	0.7341674772
47.30674075	0.7345254293
47.35592324	0.7348671335
47.41053148	0.7352455232
47.45781602	0.7355723096
47.51148194	0.7359422393
47.56039033	0.7362784898
47.61388598	0.7366453158
47.66004163	0.7369610057
47.71260523	0.7373196193
47.76337676	0.7376650952
47.81411286	0.7380094389
47.86466009	0.7383516183
47.91321805	0.7386795049
47.96570821	0.739033036
48.01573294	0.7393690879
48.0683793	0.7397218333
48.1160349	0.7400403306
48.16870103	0.7403914244
48.21914381	0.7407268231
48.2694617	0.7410605433
48.32201667	0.7414081993
48.3704197	0.7417275786
48.41998902	0.7420538501
48.4747171	0.7424131365
48.52426679	0.7427375788
48.57493856	0.7430685377
48.62646833	0.7434042423
48.67383233	0.7437120474
48.72431885	0.7440393458
48.77441906	0.7443633274
48.82800851	0.7447089805
48.87529701	0.7450132291
48.92985593	0.7453633691
48.97908917	0.7456785191
49.02780104	0.7459895769
49.0801799	0.7463232162
49.13276853	0.7466573245
49.18061456	0.7469605501
49.23142301	0.7472817685
49.28100522	0.7475944611
49.33475076	0.7479325504
49.38125385	0.7482243617
49.43466236	0.7485586852
49.48486724	0.7488721583
49.53458536	0.7491818343
49.58434122	0.7494909931
49.63508718	0.7498055314
49.68887501	0.7501380757
49.73819134	0.7504422105
49.78687118	0.7507417053
49.83890725	0.7510610665
49.89082812	0.751378918
49.93742855	0.7516635182
49.99262815	0.7519998058
50.03881496	0.7522804967
50.09283374	0.7526079913
50.14438754	0.7529197465
50.19041739	0.7531974437
50.24218103	0.7535089985
50.29428594	0.7538218252
50.34614136	0.7541323778
50.39421634	0.7544196007
50.44399356	0.7547162971
50.49547148	0.7550223879
50.54678254	0.7553267379
50.59956045	0.7556390113
50.64604573	0.7559134024
50.69837545	0.7562215655
50.75091822	0.7565302121
50.80155122	0.7568269118
50.84752938	0.7570957177
50.90220009	0.7574145817
50.94851185	0.757684047
51.0023817	0.7579967472
51.0500641	0.7582728672
51.10237759	0.7585750908
51.1521908	0.7588621775
51.204164	0.7591609956
51.25189012	0.7594347523
51.30336761	0.7597293391
51.35683651	0.7600345691
51.40337991	0.7602996422
51.45364656	0.7605852714
51.50557531	0.7608796403
51.55637587	0.7611669233
51.60552653	0.7614442282
51.66009826	0.7617513745
51.70913186	0.7620266854
51.76148411	0.762319937
51.80892162	0.7625850432
51.86078183	0.7628741984
51.90957679	0.7631456286
51.9605801	0.7634286879
52.01044369	0.7637047769
52.06264469	0.7639931269
52.11291897	0.7642701778
52.16433018	0.7645528304
52.21531419	0.764832474
52.26216189	0.7650888524
52.3158531	0.7653820044
52.36387378	0.765643584
52.41507242	0.7659218406
52.46407466	0.7661875497
52.51848379	0.7664818795
52.56559678	0.7667361496
52.61906895	0.7670240784
52.66780165	0.7672858758
52.72110608	0.7675715681
52.76709755	0.7678175092
52.81947506	0.7680969743
52.87006775	0.7683662857
52.920626	0.7686347971
52.9709969	0.7689017023
53.01938629	0.7691575354
53.07169511	0.7694334614
53.12154786	0.7696958257
53.17401412	0.7699713077
53.22150747	0.7702201175
53.27399515	0.7704944736
53.32426786	0.7707566454
53.3744169	0.771017583
53.42679638	0.7712894998
53.47503856	0.7715393744
53.52444391	0.771794715
53.57899185	0.7720759792
53.62837925	0.7723300435
53.67888584	0.7725892867
53.73024844	0.7728523256
53.77745949	0.7730935734
53.82778373	0.7733501722
53.87772366	0.7736042446
53.93114249	0.7738753934
53.97828114	0.7741141315
54.03266801	0.7743889603
54.08174673	0.7746363986
54.13030641	0.7748806923
54.18252239	0.7751427963
54.23494829	0.7754053472
54.28264695	0.7756436975
54.33329962	0.7758962618
54.3827305	0.7761421922
54.4363128	0.7764081744
54.4826753	0.7766378135
54.53592307	0.776900981
54.58597757	0.7771478075
54.63554746	0.7773917122
54.68515564	0.777635277
54.73575168	0.7778831494
54.78938135	0.7781452873
54.83855335	0.7783850989
54.88709136	0.7786213159
54.93897651	0.7788732718
54.99074751	0.7791241082
55.03721402	0.7793487647
55.09225572	0.7796142959
55.13831102	0.7798359895
55.19217668	0.7800947199
55.24358503	0.7803410865
55.28948559	0.7805605965
55.34110447	0.7808069349
55.39306434	0.7810543483
55.44477609	0.7813000319
55.49271847	0.7815273199
55.54235899	0.7817621663
55.59369617	0.7820045143
55.6448676	0.78224555
55.69750254	0.7824929293
55.74386245	0.7827103561
55.79605165	0.7829546077
55.848454	0.7831993103
55.89895228	0.7834346051
55.94480864	0.7836478333
55.99933515	0.7839008364
56.0455253	0.7841147008
56.09925431	0.7843629439
56.14681261	0.7845822053
56.19899055	0.7848222574
56.24867525	0.7850503471
56.30051496	0.7852878198
56.34811904	0.7855054322
56.39946546	0.7857396626
56.45279884	0.7859824211
56.49922478	0.7861932958
56.54936511	0.7864205799
56.60116394	0.7866548797
56.65183796	0.7868835995
56.70086673	0.7871044313
56.75530372	0.7873490919
56.80421679	0.7875684512
56.85644092	0.787802165
56.90376283	0.7880135008
56.9554972	0.7882440655
57.00417427	0.7884605514
57.05505487	0.788686369
57.10479901	0.7889066813
57.15687551	0.7891368362
57.20703041	0.7893580288
57.25832006	0.7895837507
57.30918404	0.7898071264
57.35592191	0.7900119676
57.40948778	0.7902462484
57.45739684	0.7904553495
57.50847696	0.7906778361
57.55736626	0.7908903422
57.61165052	0.7911257979
57.65865584	0.7913292573
57.71200633	0.7915597059
57.76062862	0.7917692918
57.81381279	0.7919980638
57.85970092	0.7921950517
57.91196123	0.792418944
57.96244119	0.7926347553
58.01288728	0.7928499778
58.06314689	0.7930639648
58.11142981	0.7932691233
58.16362401	0.793490448
58.21336798	0.7937009458
58.26572024	0.793922022
58.31311083	0.7941217409
58.36548541	0.7943420179
58.41565025	0.7945525634
58.46569212	0.7947621673
58.51796015	0.7949806432
58.56610009	0.7951814564
58.61540117	0.7953867093
58.66983447	0.7956128556
58.7191185	0.7958171817
58.76951983	0.7960257214
58.82077581	0.7962373644
58.86788926	0.7964315185
58.91810987	0.7966380735
58.96794738	0.7968426422
59.02125712	0.7970610121
59.06829989	0.7972533245
59.12257659	0.7974747607
59.17155631	0.797674175
59.22001842	0.797871099
59.27212992	0.7980824282
59.32445134	0.7982941681
59.37205533	0.7984864347
59.42260787	0.7986902124
59.47194142	0.7988886825
59.52541865	0.7991033846
59.5716906	0.7992887921
59.62483478	0.7995013175
59.67479231	0.7997006925
59.72426654	0.7998977515
59.77377937	0.8000945793
59.82427854	0.8002949328
59.87780596	0.8005068662
59.9268846	0.8007007934
59.97533079	0.8008918551
60.02711819	0.8010956921
60.07879204	0.8012986699
60.12517171	0.8014805021
60.18011094	0.8016954652
60.22608084	0.801874979
60.279847	0.8020845287
60.3311608	0.8022841105
60.37697724	0.8024619734
60.42850189	0.802661617
60.48036729	0.8028621768
60.5319854	0.8030613791
60.57984131	0.8032457057
60.62939262	0.8034362021
60.68063792	0.803632826
60.73171811	0.8038284284
60.78425959	0.8040292232
60.8305375	0.8042057433
60.88263473	0.804404083
60.93494511	0.8046028331
60.98535511	0.804793984
61.0311316	0.8049672435
61.08556351	0.805172866
61.13167383	0.8053467163
61.18531035	0.8055485555
61.23278708	0.8057268686
61.28487587	0.8059221304
61.33447602	0.8061077013
61.38622785	0.8063009472
61.43375153	0.8064780683
61.48501156	0.8066687545
61.53825556	0.8068664264
61.584604	0.8070381716
61.63466092	0.8072233184
61.68637392	0.8074142203
61.7369643	0.8076006151
61.78591244	0.8077806186
61.84026027	0.8079800875
61.88909353	0.8081589665
61.94123277	0.8083495904
61.98847805	0.8085219971
62.04012895	0.8087101287
62.08872779	0.8088868085
62.13952691	0.8090711414
62.18919169	0.8092510169
62.24118544	0.8094389672
62.29126093	0.8096196359
62.34246968	0.8098040417
62.39325374	0.8099865681
62.43991843	0.8101539823
62.49340076	0.8103454954
62.54123537	0.81051646
62.59223641	0.8106984047
62.6410503	0.810872222
62.69525115	0.8110648503
62.7421845	0.8112313354
62.79545362	0.8114199424
62.84400202	0.8115915093
62.89710568	0.8117788193
62.94292459	0.8119401371
62.99510636	0.8121235228
63.04551073	0.8123003251
63.09588156	0.8124766797
63.14606647	0.8126520564
63.19427789	0.8128202297
63.24639507	0.8130016903
63.29606591	0.8131743083
63.3483415	0.8133556367
63.39566293	0.8135194793
63.44796134	0.8137002217
63.49805351	0.8138730133
63.54802315	0.8140450652
63.60021601	0.8142244348
63.64828697	0.8143893349
63.69751764	0.814557912
63.75187351	0.8147436858
63.80108769	0.814911568
63.85141783	0.8150829446
63.90260169	0.815256905
63.94964909	0.81541652
63.99979952	0.815586361
64.04956765	0.8157546005
64.10280344	0.8159342249
64.14978119	0.8160924451
64.20398313	0.8162746606
64.25289564	0.8164387865
64.30129148	0.816600892
64.35333197	0.8167748884
64.40558237	0.8169492569
64.45312197	0.8171076182
64.50360635	0.8172754912
64.55287364	0.817439022
64.60627929	0.8176159608
64.65248953	0.8177687855
64.70556308	0.8179439945
64.75545445	0.8181083933
64.80486339	0.8182709118
64.85431111	0.818433269
64.9047441	0.8185985646
64.95820163	0.8187734469
65.00721641	0.8189335007
65.05559979	0.8190912174
65.10732028	0.8192595104
65.1589276	0.8194271252
65.20524776	0.8195773049
65.26011674	0.8197548808
65.30602808	0.8199031996
65.35972597	0.8200763657
65.41097485	0.8202413257
65.45673354	0.8203883599
65.50819344	0.8205534282
65.5599939	0.8207192845
65.61154761	0.8208840484
65.65934401	0.8210365353
65.70883392	0.8211941533
65.76001593	0.8213568702
65.81103327	0.8215187709
65.86351032	0.8216849998
65.90973167	0.821831158
65.96176545	0.8219954111
66.01401234	0.8221600343
66.06436137	0.8223183913
66.11008269	0.8224619505
66.16444921	0.8226323547
66.21050432	0.8227764536
66.26407684	0.8229437807
66.31149712	0.82309163
66.36352418	0.8232535604
66.41306574	0.8234074811
66.46475666	0.8235677957
66.5122246	0.8237147584
66.5634247	0.8238730033
66.61660667	0.8240370747
66.66290129	0.8241796507
66.71290028	0.8243333774
66.76455363	0.8244919101
66.81508586	0.8246467267
66.86397793	0.82479626
66.91826371	0.8249619927
66.96704141	0.8251106437
67.01912153	0.8252690819
67.06631342	0.8254124028
67.11790614	0.8255688216
67.16645041	0.8257157437
67.21719269	0.8258690554
67.26680209	0.826018685
67.31873804	0.8261750581
67.36875806	0.8263253984
67.41991028	0.8264788744
67.47063846	0.8266308119
67.51725198	0.8267701923
67.57067584	0.8269296626
67.61845834	0.8270720462
67.66940399	0.8272235989
67.71816504	0.8273684057
67.77230742	0.8275289108
67.81919032	0.8276676556
67.87240235	0.8278248619
67.9208989	0.8279678887
67.97394603	0.8281240658
68.01971632	0.8282585924
68.0718429	0.8284115464
68.12219414	0.8285590338
68.17251205	0.8287061719
68.2226444	0.8288525176
68.27080548	0.8289928748
68.32286844	0.8291443459
68.37248777	0.8292884593
68.42470932	0.8294398696
68.47198199	0.8295767009
68.52422669	0.8297276699
68.57426758	0.8298720214
68.62418624	0.8300157778
68.67632602	0.8301656728
68.72434825	0.8303034979
68.77352917	0.8304444179
68.82783029	0.8305997388
68.87699507	0.8307401239
68.92727485	0.8308834535
68.97840766	0.8310289672
69.02540828	0.831162502
69.07550901	0.8313046135
69.12522796	0.8314454069
69.17841133	0.8315957522
69.22534296	0.8317282028
69.27949187	0.8318807647
69.32835668	0.8320182028
69.37670546	0.8321539695
69.42869552	0.8322997178
69.48089544	0.8324458012
69.52838926	0.8325784945
69.57882519	0.832719179
69.62804533	0.8328562456
69.68140004	0.8330045737
69.72756633	0.8331327064
69.78058958	0.8332796291
69.83043381	0.8334175085
69.87979622	0.8335538315
69.92919751	0.8336900398
69.97958329	0.8338287342
70.03299095	0.8339754955
70.08196015	0.8341098337
70.13029867	0.8342422297
70.18197135	0.8343835253
70.23353113	0.8345242734
70.27980875	0.8346503997
70.33462749	0.8347995567
70.38049692	0.8349241578
70.43414596	0.8350696545
70.48534836	0.835208278
70.53106567	0.8353318555
70.58247918	0.8354706101
70.63423309	0.8356100485
70.68574063	0.8357485897
70.73349434	0.8358768267
70.78294019	0.8360093978
70.83407677	0.8361462779
70.88504897	0.8362824919
70.93747974	0.8364223686
70.98366045	0.8365453743
71.03564861	0.8366836283
71.08784984	0.8368222149
71.13815502	0.8369555465
71.18383662	0.8370764357
71.23815606	0.8372199515
71.28417142	0.8373413305
71.33769783	0.8374822956
71.38507743	0.83760687
71.43705998	0.8377433282
71.4865593	0.8378730558
71.53820628	0.8380081919
71.58563399	0.8381320907
71.63679082	0.8382655201
71.68992799	0.838403883
71.73618373	0.8385241358
71.78614085	0.8386538111
71.83775108	0.8387875599
71.88824125	0.8389181926
71.93709275	0.8390443851
71.99133362	0.8391842689
72.0400711	0.8393097535
72.0921084	0.8394435191
72.13926161	0.8395645385
72.19081216	0.839696636
72.23931688	0.839820731
72.29001794	0.8399502408
72.33958715	0.840076658
72.39148116	0.8402087913
72.44146092	0.8403358451
72.49257208	0.8404655672
72.54325967	0.8405940071
72.58983599	0.8407118478
72.64321735	0.8408466925
72.69096195	0.840967106
72.74186732	0.8410952913
72.79058992	0.8412177876
72.84468974	0.8413535829
72.89153589	0.8414709841
72.94470634	0.8416040252
72.99316511	0.8417250834
73.04617103	0.8418572903
73.09190588	0.8419711851
73.1439922	0.8421006984
73.19430467	0.8422256004
73.24458395	0.8423502235
73.29467793	0.8424741926
73.34280226	0.8425931046
73.39482559	0.8427214498
73.44440728	0.8428435774
73.49658932	0.8429719064
73.54382634	0.8430878943
73.59603175	0.8432158836
73.64603512	0.8433382794
73.69591645	0.843460187
73.74801737	0.8435873176
73.7960039	0.843704227
73.84514838	0.8438237771
73.89940937	0.8439555625
73.94853793	0.8440746916
73.99878077	0.8441963354
74.04987613	0.8443198496
74.09684242	0.8444332106
74.14690666	0.844553868
74.1965895	0.8446734221
74.24973436	0.8448011044
74.2966321	0.8449136043
74.35074203	0.8450432034
74.39957176	0.8451599707
74.44788594	0.8452753329
74.49983889	0.8453991926
74.55200167	0.8455233539
74.59946178	0.8456361493
74.64986202	0.8457557527
74.69904743	0.8458722954
74.75236461	0.8459984301
74.79849852	0.8461074052
74.85148467	0.846232377
74.90129414	0.8463496721
74.95062221	0.846465658
74.99998923	0.846581561
75.05034017	0.8466995946
75.103711	0.8468245101
75.15264653	0.8469388666
75.2009519	0.8470515839
75.25258925	0.8471718933
75.30411388	0.8472917523
75.35036003	0.8473991729
75.40514161	0.847526225
75.45098003	0.8476323738
75.5045929	0.8477563394
75.55576088	0.8478744645
75.60144754	0.8479797814
75.65282668	0.8480980472
75.7045461	0.8482169112
75.75601939	0.8483350258
75.80374146	0.848444369
75.85315462	0.8485574215
75.9042575	0.8486741633
75.95519619	0.8487903517
76.00759259	0.8489096798
76.05374312	0.8490146282
76.1056974	0.8491326008
76.1578647	0.8492508726
76.20813728	0.8493646739
76.25378935	0.8494678678
76.30807378	0.8495903913
76.35405956	0.8496940289
76.40755166	0.8498144045
76.45490097	0.8499207965
76.50685039	0.8500373522
76.55631824	0.8501481726
76.60793248	0.8502636276
76.6553302	0.8503694947
76.70645478	0.850483519
76.75955854	0.8506017744
76.80578528	0.8507045638
76.85571117	0.8508154204
76.90728921	0.8509297735
76.95774799	0.851041476
77.0065692	0.8511493948
77.06077652	0.8512690372
77.10948395	0.8513763772
77.16148925	0.8514908147
77.20861354	0.85159436
77.26013256	0.8517073973
77.30860769	0.8518135994
77.35927791	0.8519244487
77.40881705	0.852032664
77.46067966	0.8521457861
77.51062926	0.8522545726
77.56170967	0.8523656572
77.61236684	0.852475657
77.65891529	0.8525765911
77.71226479	0.8526921031
77.75998097	0.8527952652
77.81085612	0.8529050985
77.85954988	0.8530100696
77.91361776	0.8531264511
77.96043633	0.8532270801
78.01357555	0.853341128
78.06200594	0.8534449161
78.11498091	0.8535582757
78.16068911	0.8536559451
78.21274517	0.8537670206
78.2630285	0.8538741541
78.31327872	0.8539810609
78.36334384	0.8540874189
78.4114405	0.8541894498
78.46343402	0.8542995876
78.51298736	0.8544044021
78.56513965	0.8545145517
78.61234981	0.85461412
78.66452562	0.8547240032
78.7145007	0.8548290965
78.7643539	0.8549337827
78.8164255	0.8550429666
78.86438511	0.8551433838
78.91350209	0.8552460805
78.96773279	0.855359301
79.01683401	0.8554616601
79.06704896	0.8555661918
79.11811603	0.8556723429
79.16505638	0.8557697788
79.21509305	0.8558734976
79.26474859	0.8559762796
79.31786433	0.8560860621
79.36473645	0.8561828016
79.41881689	0.8562942573
79.46762008	0.8563946894
79.51590807	0.8564939236
79.56783292	0.8566004793
79.61996757	0.8567073069
79.66740216	0.8568043661
79.71777536	0.8569072948
79.76693445	0.8570076005
79.82022318	0.8571161743
79.86633253	0.8572099879
79.91929055	0.8573175842
79.96907364	0.8574185827
80.01837566	0.8575184649
80.06771667	0.8576182864
80.11804116	0.8577199542
80.17138402	0.8578275619
80.22029397	0.8579260846
80.26857416	0.8580232054
80.32018466	0.8581268792
80.37168257	0.8582301765
80.4179048	0.8583227639
80.47265811	0.8584322841
80.51847294	0.8585237954
80.57205829	0.8586306783
80.62320008	0.858732537
80.66886341	0.8588233608
80.72021638	0.8589253623
80.77190952	0.8590278911
80.82335674	0.8591297847
80.87105468	0.8592241217
80.92044294	0.8593216691
80.97152011	0.8594224107
81.02243326	0.8595226857
81.07480345	0.8596256817
81.12093095	0.8597162756
81.17285936	0.8598181231
81.22500077	0.8599202401
81.27524846	0.8600185081
81.32087798	0.8601076254
81.37513567	0.860213447
81.42109885	0.8603029666
81.47456473	0.8604069551
81.52189089	0.8604988733
81.57381497	0.8605995831
81.62325876	0.8606953475
81.67484794	0.8607951275
81.72222273	0.8608866309
81.77332262	0.8609851949
81.82640081	0.8610874274
81.87260535	0.8611762987
81.92250731	0.8612721546
81.9740607	0.8613710441
82.02449542	0.8614676519
82.07329341	0.8615609968
82.12747503	0.8616644932
82.17615941	0.8617573574
82.22814017	0.8618563722
82.27524227	0.8619459719
82.3267371	0.8620437952
82.37518952	0.8621357127
82.42583606	0.8622316622
82.47535211	0.8623253414
82.52719061	0.8624232783
82.57711705	0.8625174716
82.62817383	0.8626136646
82.67880762	0.8627089282
82.72533465	0.8627963491
82.77865965	0.8628964066
82.82635397	0.8629857756
82.87720587	0.8630809334
82.92587744	0.8631718878
82.97992074	0.8632727395
83.02671807	0.8633599496
83.07983326	0.8634587992
83.12824179	0.8635487654
83.18119291	0.8636470385
83.2268806	0.863731718
83.27891334	0.86382803
83.32917419	0.8639209334
83.37940202	0.8640136496
83.42944487	0.8641058992
83.4775202	0.8641944044
83.52949071	0.8642899512
83.57902218	0.8643808892
83.63115151	0.8644764656
83.67834093	0.8645628692
83.73049388	0.8646582333
83.78044712	0.8647494496
83.83027858	0.8648403215
83.88232753	0.8649351072
83.93026634	0.8650222908
83.97936205	0.8651114621
84.03356934	0.8652097811
84.08264941	0.8652986774
84.13284279	0.8653894692
84.18388797	0.8654816768
84.23080825	0.8655663221
84.28082357	0.8656564341
84.33045798	0.8657457407
84.38355118	0.8658411398
84.43040345	0.8659252127
84.48446104	0.8660220847
84.53324366	0.866109384
84.58151135	0.8661956503
84.63341443	0.8662882903
84.68552726	0.866381176
84.73294206	0.8664655763
84.78329428	0.8665550889
84.83243295	0.8666423289
84.88569959	0.8667367692
84.93178988	0.8668183784
84.98472607	0.8669119863
85.03448868	0.8669998628
85.08377046	0.8670867762
85.13309127	0.867173645
85.1833952	0.8672621289
85.23671632	0.8673557917
85.2856064	0.8674415552
85.33386701	0.8675261061
85.38545662	0.8676163704
85.43693375	0.8677063157
85.48313736	0.8677869429
85.53786868	0.8678823246
85.58366515	0.8679620299
85.63722908	0.8680551323
85.68835047	0.8681438671
85.73399563	0.8682229959
85.78532822	0.8683118711
85.83700088	0.8684012145
85.88842777	0.868490013
85.93610692	0.8685722335
85.98547575	0.8686572598
86.03653289	0.8687450786
86.08742611	0.8688324989
86.13977585	0.8689223
86.18588538	0.869001295
86.23779362	0.8690901109
86.28991481	0.8691791704
86.34014306	0.8692648811
86.38575498	0.8693426174
86.43999177	0.8694349332
86.4859373	0.8695130348
86.53938269	0.869603768
86.58669076	0.869683977
86.63859503	0.8697718656
86.68802001	0.8698554462
86.73958961	0.8699425395
86.78694645	0.8700224157
86.83802703	0.8701084631
86.89108522	0.8701977215
86.93727237	0.8702753215
86.98715561	0.8703590274
87.0386897	0.8704453905
87.08910558	0.8705297686
87.13788539	0.8706113042
87.19204686	0.8707017154
87.24071319	0.8707828462
87.29267471	0.8708693583
87.33975942	0.8709476511
87.39123528	0.8710331373
87.4396699	0.8711134697
87.49029787	0.8711973334
87.53979581	0.87127922
87.59161539	0.8713648363
87.64152364	0.8714471873
87.69256188	0.8715312941
87.74317732	0.8716145958
87.78968752	0.8716910463
87.84299328	0.8717785553
87.89067044	0.8718567233
87.94150408	0.8719399618
87.9901582	0.8720195304
88.04418218	0.8721077653
88.09096282	0.8721840721
88.14405911	0.8722705707
88.19245045	0.8723493029
88.24538281	0.8724353124
88.29105435	0.872509431
88.34306874	0.8725937386
88.39331191	0.8726750698
88.44352211	0.8727562442
88.49354743	0.8728370171
88.54160596	0.872914518
88.59355835	0.8729981924
88.64307259	0.8730778376
88.69518383	0.8731615527
88.74235691	0.8732372398
88.79449183	0.8733207832
88.84442785	0.8734007001
88.89424217	0.873480322
88.94627327	0.8735633806
88.99419566	0.8736397841
89.0432746	0.8737179361
89.09746341	0.873804113
89.14652679	0.8738820378
89.19670314	0.8739616309
89.24773103	0.8740424722
89.29463546	0.8741166896
89.34463392	0.8741957067
89.39425165	0.8742740243
89.44732702	0.8743576919
89.49416361	0.8744314325
89.54820314	0.8745164064
89.59696951	0.8745929901
89.64522114	0.8746686738
89.69710699	0.8747499562
89.74920258	0.8748314613
89.79660171	0.8749055269
89.84693734	0.8749840852
89.89605985	0.8750606555
89.94930901	0.8751435526
89.99538421	0.8752151929
90.0483031	0.875297373
90.09804949	0.8753745279
90.14731524	0.8754508437
90.19662005	0.8755271266
90.24690769	0.8756048341
90.30021158	0.8756870969
90.34908589	0.8757624283
90.39733098	0.8758367006
90.44890404	0.8759159983
90.50036468	0.8759950225
90.54655353	0.8760658657
90.6012674	0.87614968
90.6470493	0.8762197248
90.70059622	0.8763015496
90.75170142	0.8763795426
90.79733216	0.876449098
90.84864855	0.8765272269
90.90030496	0.876605774
90.9517157	0.8766838486
90.99937991	0.8767561455
91.04873331	0.8768309155
91.09977452	0.8769081473
91.15065189	0.8769850352
91.20298538	0.8770640236
91.24908062	0.8771335127
91.30097281	0.877211647
91.35307792	0.8772900022
91.40329071	0.8773654175
91.44888861	0.8774338214
91.50310878	0.8775150611
91.54904026	0.8775837976
91.60246933	0.8776636574
91.64976299	0.87773426
91.70165149	0.8778116286
91.75106148	0.8778852108
91.80261548	0.8779618917
91.84995802	0.8780322239
91.90102322	0.8781079959
91.95406545	0.8781866021
92.00023875	0.8782549465
92.05010705	0.8783286742
92.10162575	0.8784047485
92.15202661	0.8784790803
92.2007919	0.8785509137
92.2549373	0.878630573
92.30358922	0.8787020614
92.35553539	0.8787782976
92.40260622	0.8788472961
92.45406693	0.87892264
92.50248733	0.8789934472
92.55310047	0.8790673726
92.60258393	0.879139561
92.6543884	0.8792150432
92.70428212	0.8792876525
92.75530553	0.8793618158
92.80590631	0.879435275
92.85240305	0.8795026975
92.90569343	0.8795798787
92.95335686	0.8796488267
93.00417588	0.8797222528
93.05281605	0.879792447
93.10682457	0.8798702928
93.15359185	0.8799376201
93.20667301	0.8800139458
93.25505059	0.880083424
93.30796794	0.88015933
93.35362654	0.8802247469
93.40562623	0.8802991622
93.45585524	0.880370956
93.5060513	0.8804426168
93.55606258	0.8805139288
93.60410765	0.8805823571
93.65604551	0.8806562419
93.70554593	0.8807265744
93.75764266	0.8808005065
93.80480264	0.8808673539
93.85692311	0.8809411456
93.90684531	0.8810117396
93.95664588	0.8810820784
94.00866263	0.8811554588
94.05657185	0.8812229647
94.10563732	0.8812920206
94.1598113	0.8813681732
94.20886128	0.881437039
94.25902394	0.8815073845
94.31003796	0.8815788385
94.35692966	0.8816444427
94.40691457	0.8817142946
94.45651887	0.8817835334
94.50957993	0.8818575077
94.5564039	0.8819227099
94.61042892	0.8819978504
94.65918221	0.8820655768
94.70742093	0.8821325121
94.75929293	0.8822044043
94.81137463	0.8822764992
94.85876116	0.8823420182
94.90908343	0.8824115167
94.95819293	0.8824792613
95.01142802	0.8825526091
95.05749107	0.8826160014
95.11039603	0.8826887255
95.16012935	0.8827570078
95.2093822	0.8828245523
95.2586741	0.8828920726
95.30894862	0.882960859
95.36223863	0.8830336832
95.41110023	0.8831003763
95.45933281	0.8831661364
95.51089251	0.8832363511
95.56233986	0.8833063288
95.6085168	0.8833690667
95.66321659	0.8834432969
95.70898673	0.8835053367
95.76251994	0.8835778156
95.81361207	0.8836469055
95.85923116	0.8837085253
95.91053449	0.8837777454
95.96217776	0.8838473411
96.01357547	0.8839165233
96.06122761	0.8839805904
96.11056854	0.8840468538
96.16159688	0.8841153039
96.21246146	0.8841834541
96.26478181	0.8842534714
96.3108655	0.8843150725
96.36274471	0.8843843425
96.41483682	0.8844538134
96.4650371	0.8845206826
96.51062368	0.8845813391
96.5648304	0.8846533828
96.6107505	0.8847143429
96.66416638	0.884785173
96.71144838	0.884847797
96.76332411	0.8849164273
96.81272197	0.8849817035
96.86426334	0.8850497335
96.9115943	0.8851121354
96.96264703	0.8851793684
97.01567635	0.8852491213
97.06183842	0.8853097724
97.11169462	0.8853752054
97.16320085	0.8854427256
97.21358953	0.8855087041
97.26234306	0.8855724694
97.31647543	0.8856431866
97.36511567	0.8857066548
97.41704938	0.8857743428
97.46410895	0.885835609
97.51555739	0.885902514
97.56396625	0.8859653948
97.61456735	0.8860310494
97.66403907	0.8860951656
97.71583127	0.8861622122
97.7657132	0.8862267114
97.81672457	0.8862925956
97.86731344	0.8863578589
97.91379925	0.8864177632
97.96707714	0.8864863425
98.01472941	0.8865476106
98.06553656	0.8866128624
98.1141654	0.8866752463
98.16816135	0.8867444354
98.21491778	0.8868042797
98.26798663	0.8868721271
98.31635303	0.8869338918
98.36925816	0.8870013754
98.41490624	0.8870595377
98.46689398	0.8871257049
98.51711146	0.8871895455
98.56729604	0.8872532723
98.61729589	0.8873166932
98.66533	0.8873775536
98.71725603	0.8874432714
98.76674521	0.8875058339
98.81883013	0.8875716029
98.86597943	0.8876310734
98.91808812	0.8876967263
98.96799907	0.8877595384
99.01778844	0.8878221277
99.06979352	0.887887428
99.117692	0.8879475047
99.1667465	0.8880089647
99.22090838	0.8880767457
99.26994743	0.8881380451
99.32009895	0.8882006657
99.37110164	0.8882642775
99.41798295	0.8883226852
99.46795682	0.8883848788
99.51755018	0.8884465305
99.57059955	0.8885124033
99.61741323	0.8885704686
99.6714264	0.8886373888
99.72016902	0.8886977102
99.7683972	0.8887573308
99.82025789	0.8888213708
99.87232825	0.8888855958
99.91970449	0.8889439665
99.97001585	0.8890058866
100.0191147	0.889066248
100.0723383	0.8891316062
100.1183914	0.8891880972
100.171285	0.8892529081
100.2210077	0.8893137647
100.2702499	0.8893739675
100.3195313	0.8894341528
100.3697951	0.8894954705
100.4230738	0.8895603921
100.471925	0.8896198518
100.5201473	0.8896784834
100.5716961	0.8897410907
100.6231326	0.889803491
100.6692998	0.8898594389
100.723988	0.8899256397
100.7697485	0.8899809723
100.8232705	0.8900456195
100.874352	0.8901072482
100.9199615	0.8901622169
100.9712541	0.8902239693
101.0228867	0.890286061
101.0742737	0.8903477878
101.1219159	0.8904049545
101.1712466	0.8904640845
101.2222644	0.8905251697
101.2731185	0.8905859913
101.3254281	0.8906484833
101.3715023	0.8907034671
101.4233709	0.8907652998
101.4754524	0.8908273161
101.5256424	0.8908870136
101.5712197	0.8909411682
101.6254154	0.8910054933
101.6713261	0.8910599257
101.7247312	0.8911231752
101.7720036	0.8911791005
101.8238689	0.8912403934
101.8732568	0.8912986945
101.9247878	0.891359459
101.9721092	0.8914152
102.0231517	0.8914752602
102.0761704	0.8915375754
102.1223233	0.8915917628
102.1721695	0.8916502259
102.2236655	0.8917105578
102.2740442	0.8917695158
102.3227881	0.8918264996
102.3769097	0.8918897002
102.4255403	0.8919464258
102.4774638	0.8920069267
102.5245141	0.8920616911
102.5759525	0.8921214996
102.6243518	0.8921777141
102.674943	0.892236412
102.7244051	0.8922937381
102.7761872	0.8923536879
102.8260594	0.8924113637
102.8770609	0.8924702815
102.92764	0.8925286479
102.9741168	0.8925822246
103.0273844	0.892643564
103.0750275	0.8926983673
103.1258249	0.8927567375
103.1744443	0.8928125458
103.22843	0.8928744456
103.2751774	0.8929279887
103.3282362	0.8929886957
103.3765933	0.8930439636
103.4294884	0.8931043527
103.4751278	0.8931564034
103.5271057	0.8932156215
103.5773137	0.8932727609
103.6274888	0.893329802
103.6774792	0.8933865726
103.7255043	0.8934410544
103.7774206	0.8934998882
103.8269005	0.8935559006
103.8789756	0.8936147874
103.9261161	0.893668038
103.9782151	0.8937268279
104.0281168	0.8937830775
104.0778969	0.8938391308
104.1298923	0.8938976156
104.177782	0.8939514253
104.2268274	0.8940064772
104.2809793	0.8940671947
104.3300093	0.8941221094
104.3801516	0.8941782112
104.431145	0.8942352043
104.4780177	0.8942875379
104.5279824	0.8943432669
104.5775667	0.8943985135
104.6306065	0.8944575464
104.6774116	0.8945095855
104.731415	0.8945695642
104.7801488	0.8946236318
104.8283683	0.8946770743
104.8802196	0.8947344817
104.9322806	0.8947920584
104.9796483	0.8948443899
105.0299506	0.8948999068
105.0790407	0.8949540293
105.1322548	0.8950126358
105.1782997	0.8950632939
105.2311839	0.8951214163
105.2808977	0.8951759958
105.3301312	0.8952299921
105.3794039	0.8952839757
105.4296588	0.8953389782
105.482928	0.895397217
105.5317706	0.8954505593
105.5799845	0.8955031617
105.6315242	0.8955593343
105.6829517	0.8956153244
105.7291108	0.8956655278
105.7837895	0.8957249349
105.8295421	0.895774592
105.8830547	0.8958326116
105.9341273	0.8958879254
105.9797289	0.8959372645
106.0310127	0.8959926957
106.0826363	0.8960484346
106.1340145	0.8961038493
106.1816485	0.8961551731
106.2309708	0.8962082626
106.2819798	0.8962631107
106.3328252	0.8963177252
106.3851258	0.896373843
106.4311922	0.8964232213
106.4830519	0.8964787532
106.5351245	0.8965344533
106.585306	0.896588074
106.6308756	0.8966367186
106.6850621	0.8966945023
106.7309652	0.896743402
106.7843612	0.8968002259
106.8316257	0.8968504724
106.8834822	0.8969055446
106.9328619	0.8969579318
106.9843843	0.8970125355
107.0316978	0.8970626278
107.0827318	0.8971166046
107.1357417	0.8971726114
107.1818869	0.8972213158
107.2317249	0.8972738661
107.2832123	0.8973280993
107.3335827	0.8973811006
107.3823185	0.8974323299
107.4364313	0.8974891515
107.4850539	0.8975401546
107.5369689	0.8975945552
107.5840115	0.8976438004
107.6354414	0.8976975843
107.6838329	0.8977481391
107.7344158	0.8978009301
107.7838699	0.8978524903
107.8356435	0.8979064132
107.8855077	0.8979582937
107.9365009	0.8980112945
107.9870718	0.898063802
108.0335411	0.8981120033
108.0868002	0.8981671915
108.1344356	0.8982165018
108.1852248	0.8982690242
108.2338366	0.8983192442
108.2878135	0.898374949
108.3345536	0.8984231359
108.3876038	0.8984777732
108.4359533	0.898527518
108.48884	0.8985818752
108.5344722	0.8986287295
108.5864419	0.8986820383
108.6366419	0.8987334788
108.6868091	0.8987848336
108.7367917	0.8988359476
108.7848092	0.8988850036
108.8367174	0.8989379809
108.8861895	0.8989884205
108.9382566	0.8990414515
108.9853897	0.8990894093
109.0374806	0.8991423587
109.0873745	0.8991930229
109.1371469	0.8992435131
109.1891343	0.8992961963
109.2370165	0.8993446707
109.2860543	0.8993942668
109.3401979	0.8994489701
109.3892204	0.8994984482
109.439355	0.8995489984
109.4903405	0.8996003545
109.5372061	0.8996475145
109.5871632	0.8996977368
109.6367399	0.8997475271
109.6897716	0.8998007326
109.7365697	0.8998476372
109.7905648	0.8999017009
109.8392913	0.8999504391
109.8888889	0.9000000001


==> Velib_K=10_a=1_Pbatic_stations.txt <==
0	1
0.01049540613	0.994766066
0.01967265485	0.9902120481
0.03004449806	0.9850905786
0.04054051988	0.9799351607
0.05104274324	0.9748042456
0.06083040992	0.9700472305
0.07101723086	0.9651216169
0.08160924425	0.9600275402
0.09222566336	0.9549498004
0.1032077478	0.9497267208
0.1129334973	0.9451262294
0.1239424191	0.9399471658
0.1350615449	0.9347468364
0.1458395316	0.9297353555
0.1556810992	0.9251844507
0.167451816	0.9197729847
0.1774819953	0.9151887632
0.1892185244	0.9098562238
0.1996702988	0.9051360229
0.2112067212	0.8999572144
0.2222605091	0.895025764
0.2338663143	0.8898803129
0.2445902224	0.8851551826
0.2562296194	0.8800584914
0.2684004069	0.8747644616
0.2790632372	0.8701559933
0.2906518332	0.8651787214
0.3027043505	0.8600367128
0.314575821	0.8550062608
0.3261391399	0.8501390404
0.3390686361	0.8447348225
0.3507689656	0.839878893
0.3633494701	0.8346941529
0.3748290722	0.8299960088
0.387467699	0.824859698
0.399445476	0.8200268315
0.4120562816	0.814975096
0.4244767925	0.810036104
0.4375782875	0.8048654409
0.4502935038	0.7998854824
0.4633968852	0.7947927611
0.4764937802	0.7897422169
0.4886197163	0.7851012985
0.5026269506	0.7797822926
0.5152561869	0.7750249213
0.5288286961	0.7699525849
0.5419248322	0.7650977275
0.5565897504	0.7597070536
0.5693954083	0.7550391475
0.5840526259	0.7497410606
0.5975269425	0.7449124602
0.6123948627	0.7396307695
0.6253339377	0.7350736018
0.6401973343	0.7298835697
0.6546859521	0.7248703131
0.6692967016	0.7198603977
0.6839872352	0.7148689883
0.6982283413	0.7100738878
0.7137674991	0.7048903595
0.7287197315	0.6999501941
0.7446094688	0.6947510385
0.75913185	0.6900446868
0.7753380077	0.6848434578
0.7910177272	0.6798617767
0.8068157004	0.67489243
0.8234871841	0.6697021794
0.8389996116	0.664922024
0.8550462431	0.6600267749
0.8729555607	0.6546222118
0.8893485757	0.6497292009
0.9062919708	0.6447255963
0.9237121173	0.6396375389
0.9398965119	0.6349610974
0.9573337873	0.6299767149
0.9748313666	0.6250308968
0.9937659871	0.6197411697
1.010665947	0.6150739354
1.030392515	0.6096898435
1.048408087	0.6048320544
1.066437692	0.6000264896
1.086056854	0.5948601364
1.106002197	0.5896742259
1.124369165	0.5849570943
1.144108251	0.5799491679
1.163609243	0.5750634982
1.185019518	0.5697693018
1.203777784	0.5651901037
1.225594281	0.5599329136
1.246373766	0.5549931904
1.267216875	0.5501035768
1.288345528	0.5452126583
1.310178466	0.5402271115
1.333639856	0.534945953
1.355446201	0.5301070081
1.377254034	0.5253337484
1.400882659	0.5202352339
1.424792519	0.5151522778
1.446541781	0.5105940985
1.472666049	0.5051999688
1.494832108	0.5006911969
1.521119312	0.4954236206
1.546578548	0.4904026227
1.569622437	0.4859251124
1.595895748	0.4808964716
1.622733151	0.4758422384
1.649838821	0.4708202634
1.675328445	0.4661720701
1.702092102	0.4613675672
1.730174611	0.4564083291
1.758582427	0.451475303
1.788243498	0.4464124915
1.814744729	0.4419633236
1.845006691	0.4369666745
1.875855977	0.4319631093
1.906030866	0.4271549007
1.933817208	0.4228008401
1.967341168	0.4176394605
1.996156656	0.4132814298
2.030162886	0.4082294525
2.060706582	0.4037740566
2.094701805	0.3989044975
2.127549428	0.394286642
2.162323262	0.3894892822
2.194711675	0.385103504
2.230140381	0.380395002
2.267488205	0.3755296907
2.300457664	0.3713165541
2.336548345	0.3667904285
2.374363904	0.3621420156
2.411884192	0.3576227028
2.448684384	0.3532777695
2.490120946	0.3484867803
2.527873113	0.3442130004
2.568726607	0.339683701
2.606233455	0.3356108528
2.64776986	0.3311935863
2.687359998	0.3270723111
2.729269454	0.3228020195
2.770763522	0.3186655195
2.814754001	0.3143771929
2.857652728	0.3102892268
2.902059593	0.3061529506
2.946632429	0.3020965538
2.98805633	0.2984104377
3.036078268	0.2942358437
3.07951961	0.290548691
3.126342297	0.2866673435
3.171641181	0.2830019683
3.222487712	0.2789904047
3.266977185	0.2755675849
3.317983329	0.2717413664
3.364935367	0.2683098573
3.416793251	0.264618587
3.461950075	0.2614870755
3.513834458	0.257982244
3.564403739	0.2546603076
3.615372997	0.2514042016
3.66657462	0.248224574
3.716147734	0.245231674
3.770149231	0.2420654926
3.822002503	0.2391159306
3.876968791	0.2360845277
3.927062091	0.2334057747
3.9827814	0.2305185665
4.036487931	0.227826247
4.090377956	0.2252126579
4.146985553	0.2225606222
4.199397319	0.2201891371
4.253331913	0.2178318057
4.313167274	0.2153137135
4.367584862	0.2131110858
4.42345779	0.210935039
4.480490841	0.2088019685
4.533088346	0.2069127449
4.589321801	0.204974659
4.64528016	0.2031289328
4.705287639	0.2012404506
4.758353658	0.1996478603
4.819691714	0.1978966002
4.875128984	0.1963956295
4.930043494	0.1949846563
4.989145167	0.1935496657
5.048519739	0.1921945118
5.102554619	0.1910359194
5.159933547	0.1898829277
5.215909573	0.1888342923
5.276546646	0.1877826109
5.328964364	0.1869436493
5.389092737	0.1860608968
5.445526443	0.1853093384
5.501312894	0.1846392386
5.55702654	0.184041937
5.613714534	0.1835076299
5.673635109	0.1830230484
5.72840937	0.1826519144
5.782308003	0.1823534578
5.839722629	0.1821081432
5.896789083	0.1819383472
5.947807511	0.1818488952
6.007980284	0.1818188995
6.058099974	0.1818562069
6.116441012	0.1819708552
6.171827901	0.1821505395
6.221028937	0.1823680004
6.27606474	0.1826757282
6.331137724	0.1830518324
6.385611426	0.1834909603
6.435805437	0.1839547248
6.48745519	0.1844912136
6.540516541	0.1851050587
6.593039794	0.1857753596
6.646674316	0.1865243255
6.693579494	0.1872328466
6.745999708	0.1880839169
6.798218871	0.1889940643
6.848140494	0.1899225191
6.893127993	0.1908082228
6.946187953	0.1919127807
6.990762988	0.1928910136
7.04217819	0.1940766317
7.087294186	0.1951677296
7.136362787	0.19640849
7.182665454	0.1976312014
7.23053522	0.1989485141
7.274094475	0.2001944427
7.320647346	0.201575995
7.368526289	0.2030510606
7.40980844	0.2043672096
7.453978527	0.2058211166
7.49915623	0.207357308
7.54290642	0.2088925658
7.584815558	0.2104073937
7.63086296	0.2121219317
7.6718031	0.2136906429
7.715061017	0.2153937865
7.753854577	0.2169612645
7.795827167	0.2187001628
7.834902592	0.2203594157
7.875316474	0.222116718
7.914404024	0.2238564597
7.954877504	0.2256997143
7.993427635	0.227495194
8.032416108	0.2293508561
8.070650271	0.2312097012
8.105407024	0.2329332746
8.144801713	0.2349259952
8.179640979	0.2367231651
8.2163783	0.2386539319
8.251148647	0.2405152721
8.289311205	0.2425964513
8.321981677	0.2444101166
8.358644482	0.2464807773
8.391674586	0.2483784876
8.427388953	0.2504649963
8.45785894	0.2522736847
8.492174803	0.2543423432
8.524935964	0.256348775
8.557300553	0.2583613049
8.589177113	0.2603731775
8.619457416	0.2623117423
8.651817281	0.2644131568
8.68230111	0.2664209782
8.714011583	0.2685388183
8.742391789	0.2704596429
8.773401878	0.2725860369
8.802758562	0.2746257198
8.831711128	0.2766628513
8.861601948	0.278792722
8.888819923	0.2807558638
8.91638819	0.2827674263
8.946471122	0.2849891805
8.973391063	0.2870010636
9.000613747	0.289058459
9.027983416	0.2911502553
9.052864975	0.293072233
9.079100242	0.2951198351
9.104846315	0.2971503412
9.13207194	0.2993203313
9.155831017	0.3012332308
9.182938307	0.3034376315
9.207123374	0.3054241761
9.230798191	0.3073869255
9.255977238	0.3094940968
9.28097159	0.3116059548
9.303466984	0.3135238622
9.327103507	0.3155566422
9.34992325	0.3175362995
9.374388477	0.3196774168
9.395333062	0.3215258212
9.419135467	0.3236437006
9.441267825	0.3256294779
9.462957746	0.3275909899
9.484440535	0.3295488335
9.5061239	0.3315401613
9.528860761	0.333644645
9.549488221	0.3355684131
9.56964694	0.3374618116
9.590976419	0.3394795278
9.612036561	0.3414862333
9.630752609	0.343281634
9.652698234	0.3454012676
9.670876765	0.3471688258
9.691928682	0.3492290762
9.711812931	0.351188137
9.729398416	0.352931283
9.74898786	0.3548847182
9.768510044	0.3568436252
9.787746271	0.3587856926
9.805411285	0.3605794616
9.823533274	0.3624298734
9.8420969	0.3643360918
9.860423578	0.3662285687
9.879093015	0.3681672097
9.895386756	0.3698679988
9.913563863	0.3717750553
9.931641724	0.3736817679
9.948900911	0.375511449
9.964438147	0.3771663215
9.982747897	0.3791258498
9.998120127	0.3807787691
10.0158444	0.3826933349
10.03139443	0.3843806971
10.04830756	0.386224037
10.06427145	0.3879715713
10.08078339	0.3897868544
10.09581837	0.3914465676
10.11190025	0.3932289666
10.12845842	0.3950717712
10.14275282	0.3966687938
10.15806814	0.3983861509
10.17375826	0.4001522006
10.18898012	0.4018719244
10.20358958	0.403528307
10.21967655	0.4053587575
10.23401272	0.406995715
10.24919763	0.4087353932
10.26285025	0.4103045644
10.27766141	0.4120122231
10.29148974	0.4136115126
10.30583434	0.4152754888
10.31975177	0.4168946946
10.3342104	0.4185817828
10.3480295	0.4201988639
10.36205538	0.4218446827
10.37586074	0.423469025
10.38845618	0.4249547553
10.4027873	0.4266495004
10.41551191	0.4281580207
10.42898345	0.4297588707
10.44178644	0.4312838168
10.45589985	0.4329687698
10.46803507	0.4344207811
10.48171348	0.4360609461
10.49409303	0.4375485074
10.50754094	0.4391677566
10.51906698	0.4405582797
10.53210793	0.4421344898
10.54461932	0.4436495453
10.55703983	0.4451562939
10.56933365	0.4466502564
10.58106914	0.4480787074
10.59367403	0.4496154615
10.60560977	0.4510729388
10.61809096	0.4525993524
10.62931919	0.4539745112
10.64165198	0.4554870436
10.6533904	0.4569286579
10.66502893	0.4583598482
10.6771105	0.4598473945
10.6881713	0.4612108793
10.69943367	0.4626007478
10.7117929	0.4641276957
10.72291558	0.4655033489
10.73422514	0.466903492
10.74565974	0.4683204688
10.75611167	0.469616812
10.76719204	0.4709922357
10.77812664	0.472350658
10.78975651	0.4737965848
10.79996286	0.4750664362
10.81167397	0.4765244962
10.82218351	0.4778338029
10.83252796	0.4791232767
10.84359228	0.4805032344
10.85464039	0.48188189
10.8646402	0.4831303033
10.87520572	0.4844498817
10.88546388	0.4857315571
10.89652579	0.4871141355
10.90604936	0.4883047983
10.91693325	0.4896658857
10.92711249	0.490939145
10.93714424	0.4921941866
10.94713564	0.4934443631
10.95727709	0.4947134568
10.96797341	0.4960520914
10.97773321	0.4972735701
10.98732325	0.4984738068
10.99752698	0.4997508113
11.00765987	0.5010188639
11.01671391	0.5021517975
11.02738976	0.5034874897
11.03628226	0.5045998748
11.04663676	0.5058948906
11.05647322	0.5071248177
11.0652186	0.508218041
11.07501208	0.5094419338
11.08482655	0.5106680399
11.0945512	0.5118824783
11.1035292	0.5130032452
11.11278737	0.514158521
11.122322	0.5153477632
11.13178591	0.5165276142
11.14147943	0.5177354628
11.14998325	0.5187945168
11.15951865	0.5199813925
11.16905335	0.5211674557
11.17820448	0.5223050906
11.18648325	0.5233336445
11.19628917	0.5245511204
11.20456388	0.5255777726
11.21415265	0.5267666124
11.22260781	0.5278141202
11.23184976	0.5289582308
11.24061696	0.530042696
11.24973037	0.5311690559
11.2580689	0.5321987876
11.26703087	0.5333045662
11.27630481	0.5344477799
11.28434911	0.5354385155
11.29300753	0.5365039287
11.30192057	0.5375996094
11.31060919	0.5386666372
11.318987	0.539694474
11.32825626	0.5408304819
11.33655595	0.541846571
11.34538755	0.54292662
11.35336376	0.5439010119
11.36205535	0.544961638
11.37020657	0.545955204
11.37869939	0.5469892343
11.38697576	0.5479957363
11.39561219	0.5490447642
11.40390317	0.5500505991
11.41235488	0.5510746687
11.42070996	0.5520857511
11.42836426	0.5530108974
11.43711001	0.554066615
11.4449082	0.5550067202
11.4531979	0.5560047877
11.4611085	0.5569559528
11.46986537	0.5580074157
11.4774256	0.5589139479
11.48598143	0.5599384474
11.49375617	0.5608680967
11.5022357	0.5618805691
11.5095315	0.5627504742
11.51781756	0.5637370598
11.5257985	0.5646858968
11.53375189	0.5656300593
11.54165407	0.566566742
11.54922518	0.5674628572
11.5573875	0.5684274799
11.56514548	0.5693428933
11.5732882	0.5703021933
11.5806399	0.5711669607
11.58874367	0.5721187021
11.59648499	0.5730264015
11.60418752	0.5739281098
11.6122118	0.5748659391
11.61958364	0.5757261126
11.6271149	0.5766034897
11.63540877	0.5775680611
11.64289892	0.578437661
11.65054025	0.5793233355
11.65829204	0.5802202765
11.66540051	0.5810414089
11.67296023	0.5819132167
11.68044454	0.5827748457
11.68843094	0.5836926381
11.69546203	0.5844992364
11.70355536	0.5854260465
11.71084159	0.5862589133
11.71803488	0.5870797356
11.72575233	0.5879587908
11.73348279	0.5888376789
11.74050068	0.5896341149
11.74793716	0.5904765533
11.75517851	0.5912953916
11.76301061	0.5921793618
11.76977293	0.5929411878
11.77752312	0.5938126973
11.7847927	0.5946285936
11.79197694	0.595433411
11.79915197	0.5962357006
11.80645481	0.5970507393
11.81417908	0.5979111091
11.82124658	0.5986967856
11.82820928	0.5994693656
11.83563724	0.6002919819
11.84303368	0.6011094701
11.84965949	0.6018403919
11.85749256	0.6027027868
11.86403397	0.6034215526
11.87167006	0.6042589591
11.87894322	0.6050549122
11.88542523	0.6057629201
11.89270145	0.6065561417
11.90001164	0.6073514239
11.90727301	0.60813976
11.91399281	0.6088678428
11.9209383	0.6096189016
11.92810809	0.6103926373
11.93524163	0.6111608627
11.94256567	0.6119479402
11.9490053	0.6126385785
11.95624215	0.6134131541
11.96349536	0.6141878162
11.97047263	0.6149314303
11.9767981	0.6156042369
11.98430672	0.6164012309
11.99065657	0.6170738212
11.99803047	0.6178532568
12.00454651	0.6185405595
12.01168374	0.6192918145
12.01846861	0.6200044546
12.02553609	0.6207451943
12.03201572	0.621422897
12.03899366	0.6221511932
12.04622959	0.6229047402
12.05251845	0.623558273
12.05930019	0.6242615776
12.06629516	0.624985417
12.07312741	0.6256908702
12.07972775	0.626370921
12.08704463	0.6271231238
12.09360878	0.627796443
12.10060666	0.6285126862
12.10693827	0.6291593417
12.11385014	0.6298637454
12.12034397	0.6305241044
12.12712194	0.6312118648
12.13373887	0.6318818144
12.14065593	0.6325805956
12.14730805	0.6332511103
12.15410092	0.6339342908
12.16082775	0.6346093136
12.16700049	0.6352274056
12.17406518	0.6359332505
12.180375	0.6365622637
12.18709336	0.6372305409
12.19351487	0.6378678768
12.20063508	0.6385729458
12.20679221	0.6391812761
12.21377117	0.6398692674
12.22012308	0.6404940222
12.22706168	0.6411749354
12.23304071	0.6417603846
12.23984138	0.6424248271
12.24640173	0.643064316
12.25294925	0.6437011123
12.25946427	0.6443333165
12.26571532	0.6449385629
12.27246429	0.6455905436
12.27888831	0.6462097096
12.28564069	0.6468590261
12.29174567	0.6474447672
12.29848454	0.64808987
12.30493112	0.6487055617
12.31135419	0.649317617
12.31805485	0.6499546435
12.32421899	0.6505393287
12.33052459	0.65113611
12.3374782	0.6517926695
12.34376648	0.652385007
12.35018995	0.6529887067
12.35671477	0.6536005117
12.36270557	0.6541609837
12.36908448	0.6547564392
12.37540765	0.6553453425
12.38216361	0.6559730706
12.38811877	0.6565251211
12.39498204	0.6571598797
12.40116856	0.6577306937
12.40728325	0.6582936202
12.4138513	0.6588968883
12.42043847	0.6595004616
12.42642538	0.6600477744
12.43277654	0.6606270766
12.43896809	0.6611905219
12.44567251	0.6617991968
12.45146765	0.6623241106
12.45811668	0.6629249898
12.46436046	0.6634879044
12.47053761	0.6640435349
12.47671344	0.6645977763
12.483006	0.66516119
12.48966902	0.6657563393
12.49577209	0.6663001797
12.50179076	0.6668352896
12.50821824	0.6674054216
12.51462522	0.6679723738
12.52037036	0.6684796059
12.52716921	0.6690784602
12.53285265	0.669577896
12.53949373	0.6701601356
12.54582566	0.670713919
12.55147413	0.6712068147
12.55782062	0.6717593699
12.56420302	0.6723137178
12.57054899	0.6728635774
12.57642712	0.6733717238
12.58250817	0.6738962213
12.58879142	0.6744368905
12.59504873	0.6749740468
12.60147916	0.6755247341
12.60713808	0.6760082382
12.61350313	0.6765508301
12.61988844	0.6770938266
12.62603632	0.6776153841
12.63161452	0.6780875523
12.63824178	0.6786472111
12.64385108	0.6791197969
12.65037048	0.6796677825
12.65613629	0.6801512851
12.66245698	0.6806800895
12.66847064	0.6811820153
12.67473995	0.6817040446
12.6804924	0.6821819284
12.68669215	0.6826957863
12.69312644	0.6832277855
12.69872296	0.6836894435
12.70476265	0.6841865392
12.71099713	0.6846984511
12.71709136	0.6851976551
12.72298319	0.6856791597
12.72951972	0.6862120673
12.73538833	0.6866893709
12.74164939	0.6871973955
12.74731847	0.6876563218
12.75351155	0.6881565123
12.75933428	0.6886256933
12.7654161	0.6891146171
12.77135767	0.6895911486
12.77757318	0.6900884713
12.78355489	0.6905659493
12.78966745	0.6910527215
12.79572482	0.691533954
12.80128693	0.6919748378
12.80765707	0.6924785942
12.81335041	0.6929277671
12.81941636	0.6934052371
12.82521809	0.6938608491
12.83165544	0.694365165
12.8372257	0.694800526
12.84354354	0.6952931653
12.84929745	0.6957407704
12.85558687	0.6962288774
12.86100985	0.6966487753
12.86718183	0.6971255792
12.87313946	0.6975847282
12.87908912	0.6980421895
12.88501285	0.6984965945
12.89069993	0.6989318501
12.89684369	0.6994009624
12.90269517	0.6998467027
12.90884942	0.7003143988
12.91441685	0.7007365219
12.9205659	0.7012016667
12.92645169	0.7016458413
12.93231935	0.7020876218
12.93844412	0.7025476692
12.94408165	0.7029701352
12.94985167	0.7034015569
12.95621829	0.703876445
12.96197899	0.7043051082
12.96786672	0.7047422155
12.97385061	0.7051854197
12.97934763	0.7055916393
12.98520377	0.7060234259
12.99101179	0.7064506761
12.99722068	0.7069063291
13.00269644	0.7073072505
13.00901048	0.7077684704
13.0147049	0.7081834405
13.02033598	0.708592874
13.0263876	0.7090318671
13.03245998	0.709471308
13.03798173	0.7098699829
13.04384223	0.7102921624
13.04955821	0.7107029859
13.05575074	0.7111470094
13.06110594	0.7115301152
13.06725312	0.7119688747
13.07302842	0.7123801169
13.07874475	0.7127862317
13.08446246	0.7131915235
13.09029092	0.7136037193
13.09646544	0.714039349
13.10212367	0.7144376162
13.1077061	0.7148296709
13.11367038	0.7152475828
13.11961834	0.7156633662
13.12495417	0.7160355242
13.13127142	0.7164751142
13.13655456	0.7168418985
13.14273053	0.7172696922
13.14862164	0.7176767765
13.15387902	0.7180392652
13.15978849	0.7184458117
13.16573396	0.7188538711
13.17164801	0.7192588188
13.17712829	0.7196332167
13.18279999	0.7200198336
13.18866267	0.7204185538
13.19450354	0.720814867
13.20050846	0.7212213537
13.20579499	0.7215784085
13.21174346	0.7219792752
13.21771328	0.7223806285
13.22346341	0.7227663122
13.22868261	0.723115623
13.23488574	0.7235298436
13.24013804	0.7238797748
13.24624478	0.7242857153
13.25164766	0.7246440472
13.25757268	0.7250361243
13.26321197	0.7254084383
13.26909317	0.725795836
13.27449144	0.7261506266
13.28031151	0.7265322887
13.286354	0.7269276039
13.29161159	0.7272707978
13.29728742	0.7276404893
13.30314837	0.728021366
13.30887951	0.7283929503
13.31442218	0.7287515124
13.32057351	0.7291485271
13.3260982	0.7295042728
13.33199434	0.7298830774
13.33733476	0.7302254157
13.3431707	0.7305986907
13.34865946	0.7309489715
13.35439431	0.7313141438
13.35999872	0.7316702096
13.36586344	0.732041968
13.37150939	0.7323990432
13.37728068	0.7327632215
13.38300171	0.7331234068
13.38825656	0.7334535249
13.39427668	0.7338308748
13.39965886	0.7341674772
13.40539502	0.7345254293
13.41088298	0.7348671335
13.41697407	0.7352455232
13.42224631	0.7355723096
13.42822789	0.7359422393
13.4336772	0.7362784898
13.43963544	0.7366453158
13.44477434	0.7369610057
13.45062465	0.7373196193
13.45627345	0.7376650952
13.4619163	0.7380094389
13.46753615	0.7383516183
13.47293299	0.7386795049
13.47876482	0.739033036
13.48432078	0.7393690879
13.49016585	0.7397218333
13.49545502	0.7400403306
13.50129831	0.7403914244
13.50689298	0.7407268231
13.5124719	0.7410605433
13.51829686	0.7414081993
13.52365984	0.7417275786
13.52915026	0.7420538501
13.53521	0.7424131365
13.54069449	0.7427375788
13.54630134	0.7430685377
13.55200125	0.7434042423
13.55723869	0.7437120474
13.56281966	0.7440393458
13.56835614	0.7443633274
13.57427626	0.7447089805
13.57949863	0.7450132291
13.58552199	0.7453633691
13.59095561	0.7456785191
13.59633005	0.7459895769
13.60210726	0.7463232162
13.60790571	0.7466573245
13.61317962	0.7469605501
13.61877837	0.7472817685
13.62424032	0.7475944611
13.63015904	0.7479325504
13.63527863	0.7482243617
13.64115669	0.7485586852
13.64668044	0.7488721583
13.65214901	0.7491818343
13.65762011	0.7494909931
13.66319843	0.7498055314
13.66910931	0.7501380757
13.67452716	0.7504422105
13.67987357	0.7507417053
13.68558692	0.7510610665
13.6912859	0.751378918
13.69639945	0.7516635182
13.70245484	0.7519998058
13.70752007	0.7522804967
13.71344252	0.7526079913
13.71909304	0.7529197465
13.72413673	0.7531974437
13.72980714	0.7535089985
13.73551329	0.7538218252
13.74119047	0.7541323778
13.74645232	0.7544196007
13.75189902	0.7547162971
13.75753025	0.7550223879
13.76314165	0.7553267379
13.76891184	0.7556390113
13.7739927	0.7559134024
13.77971084	0.7562215655
13.78545066	0.7565302121
13.79098032	0.7568269118
13.79600034	0.7570957177
13.80196786	0.7574145817
13.80702162	0.757684047
13.81289862	0.7579967472
13.81809921	0.7582728672
13.82380343	0.7585750908
13.82923358	0.7588621775
13.83489772	0.7591609956
13.84009767	0.7594347523
13.84570493	0.7597293391
13.85152756	0.7600345691
13.85659474	0.7602996422
13.86206594	0.7605852714
13.8677166	0.7608796403
13.87324308	0.7611669233
13.87858875	0.7614442282
13.8845225	0.7617513745
13.88985271	0.7620266854
13.89554226	0.762319937
13.90069643	0.7625850432
13.90632978	0.7628741984
13.91162887	0.7631456286
13.91716646	0.7634286879
13.922579	0.7637047769
13.92824387	0.7639931269
13.93369833	0.7642701778
13.9392748	0.7645528304
13.94480359	0.764832474
13.94988267	0.7650888524
13.95570234	0.7653820044
13.96090614	0.765643584
13.96645305	0.7659218406
13.97176077	0.7661875497
13.97765274	0.7664818795
13.98275343	0.7667361496
13.98854127	0.7670240784
13.99381488	0.7672858758
13.9995819	0.7675715681
14.00455662	0.7678175092
14.01022084	0.7680969743
14.01569079	0.7683662857
14.0211558	0.7686347971
14.02659933	0.7689017023
14.03182759	0.7691575354
14.03747808	0.7694334614
14.04286206	0.7696958257
14.04852704	0.7699713077
14.05365396	0.7702201175
14.0593188	0.7704944736
14.06474338	0.7707566454
14.07015346	0.771017583
14.07580293	0.7712894998
14.08100506	0.7715393744
14.08633151	0.771794715
14.09221111	0.7720759792
14.09753331	0.7723300435
14.10297499	0.7725892867
14.10850772	0.7728523256
14.11359221	0.7730935734
14.1190109	0.7733501722
14.1243871	0.7736042446
14.13013661	0.7738753934
14.13520913	0.7741141315
14.14106043	0.7743889603
14.14633953	0.7746363986
14.15156178	0.7748806923
14.15717611	0.7751427963
14.16281184	0.7754053472
14.16793837	0.7756436975
14.17338134	0.7758962618
14.17869197	0.7761421922
14.18444744	0.7764081744
14.18942644	0.7766378135
14.19514376	0.776900981
14.20051714	0.7771478075
14.20583747	0.7773917122
14.21116089	0.777635277
14.21658929	0.7778831494
14.22234201	0.7781452873
14.22761554	0.7783850989
14.23282012	0.7786213159
14.23838255	0.7788732718
14.24393166	0.7791241082
14.24891129	0.7793487647
14.25480878	0.7796142959
14.25974248	0.7798359895
14.26551182	0.7800947199
14.2710169	0.7803410865
14.27593129	0.7805605965
14.28145695	0.7808069349
14.28701805	0.7810543483
14.29255157	0.7813000319
14.29768082	0.7815273199
14.30299081	0.7817621663
14.3084813	0.7820045143
14.31395307	0.78224555
14.3195803	0.7824929293
14.32453579	0.7827103561
14.33011341	0.7829546077
14.33571279	0.7831993103
14.34110775	0.7834346051
14.34600596	0.7836478333
14.35182928	0.7839008364
14.35676143	0.7841147008
14.3624976	0.7843629439
14.36757409	0.7845822053
14.37314274	0.7848222574
14.37844439	0.7850503471
14.38397504	0.7852878198
14.38905295	0.7855054322
14.39452914	0.7857396626
14.40021625	0.7859824211
14.40516598	0.7861932958
14.41051086	0.7864205799
14.4160316	0.7866548797
14.42143154	0.7868835995
14.42665531	0.7871044313
14.43245432	0.7873490919
14.437664	0.7875684512
14.44322543	0.787802165
14.448264	0.7880135008
14.45377151	0.7882440655
14.45895271	0.7884605514
14.4643676	0.788686369
14.46966068	0.7889066813
14.47520106	0.7891368362
14.48053613	0.7893580288
14.48599104	0.7895837507
14.49139981	0.7898071264
14.49636906	0.7900119676
14.50206339	0.7902462484
14.50715556	0.7904553495
14.51258396	0.7906778361
14.51777873	0.7908903422
14.52354583	0.7911257979
14.52853886	0.7913292573
14.53420502	0.7915597059
14.53936821	0.7917692918
14.54501497	0.7919980638
14.54988635	0.7921950517
14.55543337	0.792418944
14.5607906	0.7926347553
14.56614343	0.7928499778
14.57147568	0.7930639648
14.57659747	0.7932691233
14.58213334	0.793490448
14.58740855	0.7937009458
14.59295953	0.793922022
14.59798368	0.7941217409
14.60353542	0.7943420179
14.60885214	0.7945525634
14.61415506	0.7947621673
14.61969307	0.7949806432
14.62479296	0.7951814564
14.63001513	0.7953867093
14.63578009	0.7956128556
14.64099893	0.7958171817
14.64633533	0.7960257214
14.65176145	0.7962373644
14.65674834	0.7964315185
14.66206341	0.7966380735
14.66733719	0.7968426422
14.6729776	0.7970610121
14.67795425	0.7972533245
14.68369537	0.7974747607
14.68887548	0.797674175
14.69400016	0.797871099
14.69951	0.7980824282
14.70504125	0.7982941681
14.71007312	0.7984864347
14.71541595	0.7986902124
14.72062925	0.7988886825
14.72627965	0.7991033846
14.7311681	0.7992887921
14.73678184	0.7995013175
14.74205824	0.7997006925
14.74728291	0.7998977515
14.75251099	0.8000945793
14.75784251	0.8002949328
14.76349299	0.8005068662
14.76867315	0.8007007934
14.77378592	0.8008918551
14.77925059	0.8010956921
14.78470256	0.8012986699
14.78959534	0.8014805021
14.79539036	0.8016954652
14.80023867	0.801874979
14.80590851	0.8020845287
14.81131902	0.8022841105
14.81614931	0.8024619734
14.82158073	0.802661617
14.82704737	0.8028621768
14.83248725	0.8030613791
14.83753001	0.8032457057
14.84275081	0.8034362021
14.84814941	0.803632826
14.85352995	0.8038284284
14.85906371	0.8040292232
14.8639372	0.8042057433
14.86942286	0.804404083
14.87493026	0.8046028331
14.88023694	0.804793984
14.88505529	0.8049672435
14.89078401	0.805172866
14.89563633	0.8053467163
14.90127999	0.8055485555
14.90627492	0.8057268686
14.91175443	0.8059221304
14.91697152	0.8061077013
14.92241429	0.8063009472
14.92741181	0.8064780683
14.93280161	0.8066687545
14.93839934	0.8068664264
14.94327155	0.8070381716
14.94853303	0.8072233184
14.95396794	0.8074142203
14.95928424	0.8076006151
14.96442739	0.8077806186
14.97013723	0.8079800875
14.9752671	0.8081589665
14.98074365	0.8083495904
14.98570559	0.8085219971
14.99112963	0.8087101287
14.99623259	0.8088868085
15.001566	0.8090711414
15.00677973	0.8092510169
15.01223734	0.8094389672
15.01749301	0.8096196359
15.02286702	0.8098040417
15.02819587	0.8099865681
15.03309195	0.8101539823
15.03870273	0.8103454954
15.04372046	0.81051646
15.04906977	0.8106984047
15.05418913	0.810872222
15.05987282	0.8110648503
15.06479388	0.8112313354
15.07037867	0.8114199424
15.07546798	0.8115915093
15.08103422	0.8117788193
15.08583639	0.8119401371
15.09130486	0.8121235228
15.09658651	0.8123003251
15.10186408	0.8124766797
15.10712163	0.8126520564
15.11217191	0.8128202297
15.11763077	0.8130016903
15.12283284	0.8131743083
15.12830714	0.8133556367
15.13326214	0.8135194793
15.13873772	0.8137002217
15.14398176	0.8138730133
15.14921244	0.8140450652
15.15467529	0.8142244348
15.15970619	0.8143893349
15.16485797	0.814557912
15.17054549	0.8147436858
15.17569448	0.814911568
15.1809597	0.8150829446
15.1863137	0.815256905
15.19123453	0.81541652
15.19647942	0.815586361
15.20168382	0.8157546005
15.20725028	0.8159342249
15.2121619	0.8160924451
15.21782828	0.8162746606
15.22294117	0.8164387865
15.22799959	0.816600892
15.23343842	0.8167748884
15.23889865	0.8169492569
15.24386612	0.8171076182
15.2491408	0.8172754912
15.25428783	0.817439022
15.25986666	0.8176159608
15.26469339	0.8177687855
15.27023649	0.8179439945
15.27544674	0.8181083933
15.28060613	0.8182709118
15.28576909	0.818433269
15.29103444	0.8185985646
15.29661502	0.8187734469
15.30173133	0.8189335007
15.30678128	0.8190912174
15.31217904	0.8192595104
15.31756448	0.8194271252
15.32239775	0.8195773049
15.32812253	0.8197548808
15.33291227	0.8199031996
15.33851384	0.8200763657
15.34385944	0.8202413257
15.34863196	0.8203883599
15.35399864	0.8205534282
15.35940034	0.8207192845
15.36477582	0.8208840484
15.36975908	0.8210365353
15.37491847	0.8211941533
15.38025379	0.8213568702
15.38557147	0.8215187709
15.3910408	0.8216849998
15.39585773	0.821831158
15.40127994	0.8219954111
15.40672386	0.8221600343
15.41196957	0.8223183913
15.41673274	0.8224619505
15.42239606	0.8226323547
15.42719318	0.8227764536
15.43277285	0.8229437807
15.43771132	0.82309163
15.4431291	0.8232535604
15.44828761	0.8234074811
15.45366947	0.8235677957
15.45861124	0.8237147584
15.46394111	0.8238730033
15.46947681	0.8240370747
15.47429521	0.8241796507
15.47949875	0.8243333774
15.48487402	0.8244919101
15.49013217	0.8246467267
15.49521924	0.82479626
15.50086703	0.8249619927
15.50594135	0.8251106437
15.51135877	0.8252690819
15.51626732	0.8254124028
15.52163318	0.8255688216
15.52668158	0.8257157437
15.53195814	0.8258690554
15.53711649	0.826018685
15.54251631	0.8261750581
15.54771651	0.8263253984
15.55303399	0.8264788744
15.55830696	0.8266308119
15.56315186	0.8267701923
15.56870417	0.8269296626
15.57366978	0.8270720462
15.57896371	0.8272235989
15.58403023	0.8273684057
15.58965546	0.8275289108
15.59452606	0.8276676556
15.60005376	0.8278248619
15.60509122	0.8279678887
15.61060093	0.8281240658
15.61535448	0.8282585924
15.62076777	0.8284115464
15.62599628	0.8285590338
15.63122093	0.8287061719
15.63642592	0.8288525176
15.64142587	0.8289928748
15.6468305	0.8291443459
15.65198106	0.8292884593
15.65740133	0.8294398696
15.66230757	0.8295767009
15.66772943	0.8297276699
15.6729222	0.8298720214
15.67810189	0.8300157778
15.68351166	0.8301656728
15.68849384	0.8303034979
15.69359587	0.8304444179
15.69922864	0.8305997388
15.70432822	0.8307401239
15.70954309	0.8308834535
15.71484603	0.8310289672
15.71972009	0.831162502
15.72491527	0.8313046135
15.73007049	0.8314454069
15.73558453	0.8315957522
15.74045004	0.8317282028
15.74606338	0.8318807647
15.75112857	0.8320182028
15.75613993	0.8321539695
15.76152833	0.8322997178
15.76693808	0.8324458012
15.77185977	0.8325784945
15.77708599	0.832719179
15.78218588	0.8328562456
15.78771377	0.8330045737
15.79249656	0.8331327064
15.79798936	0.8332796291
15.80315247	0.8334175085
15.80826532	0.8335538315
15.81338185	0.8336900398
15.81859999	0.8338287342
15.8241307	0.8339754955
15.82920143	0.8341098337
15.83420652	0.8342422297
15.83955648	0.8343835253
15.84489438	0.8345242734
15.84968511	0.8346503997
15.85535964	0.8347995567
15.86010748	0.8349241578
15.8656602	0.8350696545
15.87095932	0.835208278
15.87569046	0.8353318555
15.88101075	0.8354706101
15.8863659	0.8356100485
15.89169519	0.8357485897
15.89663578	0.8358768267
15.9017511	0.8360093978
15.90704099	0.8361462779
15.91231353	0.8362824919
15.91773658	0.8364223686
15.92251287	0.8365453743
15.92788946	0.8366836283
15.93328773	0.8368222149
15.93848958	0.8369555465
15.94321304	0.8370764357
15.94882928	0.8372199515
15.95358665	0.8373413305
15.9591202	0.8374822956
15.96401799	0.83760687
15.96939127	0.8377433282
15.97450754	0.8378730558
15.97984545	0.8380081919
15.98474698	0.8381320907
15.99003359	0.8382655201
15.99552449	0.838403883
16.00030401	0.8385241358
16.00546568	0.8386538111
16.01079783	0.8387875599
16.01601392	0.8389181926
16.02106042	0.8390443851
16.02666331	0.8391842689
16.0316974	0.8393097535
16.03707201	0.8394435191
16.04194187	0.8395645385
16.04726556	0.839696636
16.05227441	0.839820731
16.05750975	0.8399502408
16.06262792	0.840076658
16.0679858	0.8402087913
16.07314573	0.8403358451
16.07842215	0.8404655672
16.08365453	0.8405940071
16.08846223	0.8407118478
16.09397204	0.8408466925
16.09889976	0.840967106
16.1041534	0.8410952913
16.10918148	0.8412177876
16.11476414	0.8413535829
16.119598	0.8414709841
16.12508412	0.8416040252
16.13008379	0.8417250834
16.1355523	0.8418572903
16.1402704	0.8419711851
16.14564343	0.8421006984
16.15083317	0.8422256004
16.1560192	0.8423502235
16.16118581	0.8424741926
16.16614901	0.8425931046
16.17151402	0.8427214498
16.17662693	0.8428435774
16.1820077	0.8429719064
16.18687828	0.8430878943
16.19226086	0.8432158836
16.1974161	0.8433382794
16.20255847	0.843460187
16.20792937	0.8435873176
16.21287586	0.843704227
16.21794143	0.8438237771
16.22353408	0.8439555625
16.22859745	0.8440746916
16.23377537	0.8441963354
16.23904087	0.8443198496
16.24388059	0.8444332106
16.24903928	0.844553868
16.2541584	0.8446734221
16.25963392	0.8448011044
16.26446555	0.8449136043
16.2700399	0.8450432034
16.27507002	0.8451599707
16.28004677	0.8452753329
16.28539806	0.8453991926
16.29077067	0.8455233539
16.29565866	0.8456361493
16.30084919	0.8457557527
16.30591435	0.8458722954
16.3114047	0.8459984301
16.31615511	0.8461074052
16.32161081	0.846232377
16.32673915	0.8463496721
16.33181767	0.846465658
16.33689994	0.846581561
16.34208323	0.8466995946
16.34757711	0.8468245101
16.35261417	0.8469388666
16.35758611	0.8470515839
16.36290074	0.8471718933
16.36820348	0.8472917523
16.37296275	0.8473991729
16.37860012	0.847526225
16.38331694	0.8476323738
16.38883349	0.8477563394
16.3940982	0.8478744645
16.3987987	0.8479797814
16.40408461	0.8480980472
16.40940526	0.8482169112
16.41470032	0.8483350258
16.41960926	0.848444369
16.4246919	0.8485574215
16.42994808	0.8486741633
16.43518712	0.8487903517
16.4405758	0.8489096798
16.44532191	0.8490146282
16.45066461	0.8491326008
16.45602895	0.8492508726
16.4611982	0.8493646739
16.46589213	0.8494678678
16.47147337	0.8495903913
16.47620115	0.8496940289
16.4817004	0.8498144045
16.4865679	0.8499207965
16.49190804	0.8500373522
16.49699284	0.8501481726
16.50229801	0.8502636276
16.50716956	0.8503694947
16.51242391	0.850483519
16.51788141	0.8506017744
16.52263193	0.8507045638
16.52776236	0.8508154204
16.53306232	0.8509297735
16.53824702	0.851041476
16.54326323	0.8511493948
16.54883258	0.8512690372
16.55383661	0.8513763772
16.55917922	0.8514908147
16.56402016	0.85159436
16.56931233	0.8517073973
16.57429159	0.8518135994
16.57949608	0.8519244487
16.58458417	0.852032664
16.58991066	0.8521457861
16.59504043	0.8522545726
16.6002861	0.8523656572
16.60548806	0.852475657
16.6102679	0.8525765911
16.61574585	0.8526921031
16.62064515	0.8527952652
16.62586857	0.8529050985
16.6308678	0.8530100696
16.63641852	0.8531264511
16.64122479	0.8532270801
16.64667969	0.853341128
16.65165099	0.8534449161
16.65708854	0.8535582757
16.66178	0.8536559451
16.66712277	0.8537670206
16.67228336	0.8538741541
16.67744033	0.8539810609
16.68257808	0.8540874189
16.68751362	0.8541894498
16.69284881	0.8542995876
16.69793338	0.8544044021
16.70328439	0.8545145517
16.70812811	0.85461412
16.71348108	0.8547240032
16.71860804	0.8548290965
16.72372228	0.8549337827
16.72906387	0.8550429666
16.73398343	0.8551433838
16.73902151	0.8552460805
16.74458387	0.855359301
16.74961989	0.8554616601
16.75476992	0.8555661918
16.76000713	0.8556723429
16.76482092	0.8557697788
16.76995203	0.8558734976
16.77504385	0.8559762796
16.78049026	0.8560860621
16.78529626	0.8561828016
16.79084113	0.8562942573
16.7958447	0.8563946894
16.80079526	0.8564939236
16.80611846	0.8566004793
16.81146294	0.8567073069
16.8163254	0.8568043661
16.82148889	0.8569072948
16.82652773	0.8570076005
16.83198963	0.8571161743
16.83671548	0.8572099879
16.84214305	0.8573175842
16.84724502	0.8574185827
16.85229748	0.8575184649
16.85735375	0.8576182864
16.86251058	0.8577199542
16.8679765	0.8578275619
16.87298798	0.8579260846
16.87793474	0.8580232054
16.88322251	0.8581268792
16.88849854	0.8582301765
16.89323388	0.8583227639
16.89884299	0.8584322841
16.90353622	0.8585237954
16.90902525	0.8586306783
16.91426376	0.858732537
16.91894093	0.8588233608
16.92420068	0.8589253623
16.92949505	0.8590278911
16.93476403	0.8591297847
16.93964884	0.8592241217
16.94470657	0.8593216691
16.94993706	0.8594224107
16.95515054	0.8595226857
16.96051302	0.8596256817
16.9652361	0.8597162756
16.97055294	0.8598181231
16.97589138	0.8599202401
16.98103574	0.8600185081
16.98570712	0.8601076254
16.99126161	0.860213447
16.9959668	0.8603029666
17.00143982	0.8604069551
17.00628418	0.8604988733
17.01159898	0.8605995831
17.01665971	0.8606953475
17.02193984	0.8607951275
17.02678845	0.8608866309
17.03201812	0.8609851949
17.03745005	0.8610874274
17.04217836	0.8611762987
17.04728487	0.8612721546
17.05256017	0.8613710441
17.05772082	0.8614676519
17.06271381	0.8615609968
17.06825744	0.8616644932
17.07323844	0.8617573574
17.07855649	0.8618563722
17.08337526	0.8619459719
17.08864323	0.8620437952
17.09359978	0.8621357127
17.0987806	0.8622316622
17.1038456	0.8623253414
17.10914797	0.8624232783
17.11425458	0.8625174716
17.11947662	0.8626136646
17.12465521	0.8627089282
17.12941361	0.8627963491
17.13486707	0.8628964066
17.13974451	0.8629857756
17.14494468	0.8630809334
17.14992172	0.8631718878
17.15544786	0.8632727395
17.1602329	0.8633599496
17.16566376	0.8634587992
17.17061321	0.8635487654
17.17602691	0.8636470385
17.18069784	0.863731718
17.18601729	0.86382803
17.19115542	0.8639209334
17.19628999	0.8640136496
17.20140548	0.8641058992
17.20631968	0.8641944044
17.21163186	0.8642899512
17.21669456	0.8643808892
17.22202261	0.8644764656
17.2268456	0.8645628692
17.2321757	0.8646582333
17.23728082	0.8647494496
17.24237333	0.8648403215
17.24769226	0.8649351072
17.25259102	0.8650222908
17.25760783	0.8651114621
17.26314678	0.8652097811
17.26816165	0.8652986774
17.27329011	0.8653894692
17.27850543	0.8654816768
17.28329915	0.8655663221
17.28840892	0.8656564341
17.29347961	0.8657457407
17.29890347	0.8658411398
17.30368962	0.8659252127
17.30921164	0.8660220847
17.31419465	0.866109384
17.31912491	0.8661956503
17.32442633	0.8662882903
17.32974899	0.866381176
17.33459166	0.8664655763
17.33973418	0.8665550889
17.34475259	0.8666423289
17.35019241	0.8667367692
17.3548992	0.8668183784
17.36030493	0.8669119863
17.36538642	0.8669998628
17.37041865	0.8670867762
17.37545471	0.867173645
17.38059099	0.8672621289
17.38603516	0.8673557917
17.39102676	0.8674415552
17.39595394	0.8675261061
17.40122084	0.8676163704
17.40647608	0.8677063157
17.41119281	0.8677869429
17.41677992	0.8678823246
17.4214548	0.8679620299
17.4269224	0.8680551323
17.43214052	0.8681438671
17.43679951	0.8682229959
17.44203887	0.8683118711
17.44731278	0.8684012145
17.45256143	0.868490013
17.45742744	0.8685722335
17.46246575	0.8686572598
17.4676762	0.8687450786
17.47286976	0.8688324989
17.47821179	0.8689223
17.48291689	0.869001295
17.48821356	0.8690901109
17.49353178	0.8691791704
17.49865671	0.8692648811
17.50331048	0.8693426174
17.50884408	0.8694349332
17.51353162	0.8695130348
17.51898415	0.869603768
17.52381041	0.869683977
17.52910541	0.8697718656
17.53414733	0.8698554462
17.53940787	0.8699425395
17.54423854	0.8700224157
17.5494489	0.8701084631
17.55486081	0.8701977215
17.55957175	0.8702753215
17.56465953	0.8703590274
17.56991554	0.8704453905
17.57505734	0.8705297686
17.58003215	0.8706113042
17.58555564	0.8707017154
17.59051857	0.8707828462
17.5958174	0.8708693583
17.60061877	0.8709476511
17.60586778	0.8710331373
17.61080652	0.8711134697
17.61596877	0.8711973334
17.62101566	0.87127922
17.62629911	0.8713648363
17.63138754	0.8714471873
17.63659103	0.8715312941
17.64175127	0.8716145958
17.64649285	0.8716910463
17.65192707	0.8717785553
17.65678734	0.8718567233
17.66196925	0.8719399618
17.66692884	0.8720195304
17.67243566	0.8721077653
17.67720401	0.8721840721
17.68261597	0.8722705707
17.68754823	0.8723493029
17.69294317	0.8724353124
17.69759796	0.872509431
17.70289906	0.8725937386
17.7080195	0.8726750698
17.71313644	0.8727562442
17.71823441	0.8728370171
17.72313181	0.872914518
17.72842587	0.8729981924
17.73347133	0.8730778376
17.73878129	0.8731615527
17.74358794	0.8732372398
17.74890002	0.8733207832
17.75398792	0.8734007001
17.75906328	0.873480322
17.76436436	0.8735633806
17.7692467	0.8736397841
17.77424674	0.8737179361
17.77976721	0.873804113
17.78476539	0.8738820378
17.78987682	0.8739616309
17.79507486	0.8740424722
17.79985273	0.8741166896
17.80494564	0.8741957067
17.80999964	0.8742740243
17.81540568	0.8743576919
17.82017614	0.8744314325
17.8256801	0.8745164064
17.83064686	0.8745929901
17.83556106	0.8746686738
17.84084526	0.8747499562
17.84615067	0.8748314613
17.85097768	0.8749055269
17.8561036	0.8749840852
17.86110585	0.8750606555
17.86652819	0.8751435526
17.87121989	0.8752151929
17.87660833	0.875297373
17.88167359	0.8753745279
17.88668979	0.8754508437
17.89170985	0.8755271266
17.89682984	0.8756048341
17.90225679	0.8756870969
17.90723262	0.8757624283
17.91214428	0.8758367006
17.91739461	0.8759159983
17.92263337	0.8759950225
17.92733534	0.8760658657
17.932905	0.87614968
17.9375653	0.8762197248
17.94301591	0.8763015496
17.94821783	0.8763795426
17.9528624	0.876449098
17.95808557	0.8765272269
17.96334321	0.876605774
17.96857572	0.8766838486
17.97342679	0.8767561455
17.97844967	0.8768309155
17.98364419	0.8769081473
17.98882191	0.8769850352
17.99414768	0.8770640236
17.9988385	0.8771335127
18.00411911	0.877211647
18.00942126	0.8772900022
18.01453072	0.8773654175
18.01917048	0.8774338214
18.02468746	0.8775150611
18.02936094	0.8775837976
18.03479716	0.8776636574
18.03960901	0.87773426
18.04488823	0.8778116286
18.04991517	0.8778852108
18.05516011	0.8779618917
18.05997647	0.8780322239
18.06517144	0.8781079959
18.07056741	0.8781866021
18.07526449	0.8782549465
18.08033734	0.8783286742
18.08557795	0.8784047485
18.09070473	0.8784790803
18.09566503	0.8785509137
18.10117244	0.878630573
18.10612097	0.8787020614
18.11140444	0.8787782976
18.11619193	0.8788472961
18.12142579	0.87892264
18.12635032	0.8789934472
18.13149773	0.8790673726
18.13653015	0.879139561
18.14179848	0.8792150432
18.14687239	0.8792876525
18.15206105	0.8793618158
18.15720662	0.879435275
18.16193475	0.8795026975
18.16735358	0.8795798787
18.17220012	0.8796488267
18.17736742	0.8797222528
18.18231306	0.879792447
18.18780442	0.8798702928
18.19255941	0.8799376201
18.19795624	0.8800139458
18.20287473	0.880083424
18.20825466	0.88015933
18.21289651	0.8802247469
18.21818292	0.8802991622
18.22328919	0.880370956
18.228392	0.8804426168
18.23347592	0.8805139288
18.23835985	0.8805823571
18.24363939	0.8806562419
18.24867104	0.8807265744
18.25396649	0.8808005065
18.25876003	0.8808673539
18.26405766	0.8809411456
18.26913174	0.8810117396
18.27419335	0.8810820784
18.27948009	0.8811554588
18.28434926	0.8812229647
18.28933583	0.8812920206
18.29484147	0.8813681732
18.29982624	0.881437039
18.30492399	0.8815073845
18.31010815	0.8815788385
18.31487328	0.8816444427
18.31995265	0.8817142946
18.32499323	0.8817835334
18.33038495	0.8818575077
18.3351428	0.8819227099
18.34063224	0.8819978504
18.34558592	0.8820655768
18.35048721	0.8821325121
18.35575756	0.8822044043
18.36104909	0.8822764992
18.36586349	0.8823420182
18.37097605	0.8824115167
18.3759653	0.8824792613
18.38137357	0.8825526091
18.38605311	0.8826160014
18.39142762	0.8826887255
18.39647982	0.8827570078
18.40148311	0.8828245523
18.40649027	0.8828920726
18.41159713	0.882960859
18.41701019	0.8830336832
18.42197333	0.8831003763
18.42687247	0.8831661364
18.43210945	0.8832363511
18.43733491	0.8833063288
18.44202497	0.8833690667
18.44758055	0.8834432969
18.45222911	0.8835053367
18.45766599	0.8835778156
18.46285484	0.8836469055
18.46748777	0.8837085253
18.47269787	0.8837777454
18.47794238	0.8838473411
18.48316185	0.8839165233
18.48800086	0.8839805904
18.49301126	0.8840468538
18.49819292	0.8841153039
18.50335784	0.8841834541
18.50867047	0.8842534714
18.51334974	0.8843150725
18.51861738	0.8843843425
18.52390652	0.8844538134
18.52900348	0.8845206826
18.53363191	0.8845813391
18.53913544	0.8846533828
18.54379754	0.8847143429
18.54922057	0.884785173
18.55402076	0.884847797
18.55928722	0.8849164273
18.56430202	0.8849817035
18.56953433	0.8850497335
18.57433912	0.8851121354
18.57952162	0.8851793684
18.58490467	0.8852491213
18.58959052	0.8853097724
18.59465127	0.8853752054
18.59987941	0.8854427256
18.60499401	0.8855087041
18.60994255	0.8855724694
18.61543694	0.8856431866
18.62037378	0.8857066548
18.6256448	0.8857743428
18.63042103	0.885835609
18.6356426	0.885902514
18.64055559	0.8859653948
18.64569098	0.8860310494
18.65071165	0.8860951656
18.65596771	0.8861622122
18.66102982	0.8862267114
18.66620645	0.8862925956
18.67134011	0.8863578589
18.67605731	0.8864177632
18.68146365	0.8864863425
18.68629904	0.8865476106
18.69145446	0.8866128624
18.69638877	0.8866752463
18.70186756	0.8867444354
18.7066117	0.8868042797
18.71199622	0.8868721271
18.71690353	0.8869338918
18.72227124	0.8870013754
18.72690258	0.8870595377
18.73217703	0.8871257049
18.73727178	0.8871895455
18.7423631	0.8872532723
18.74743559	0.8873166932
18.75230856	0.8873775536
18.75757627	0.8874432714
18.76259668	0.8875058339
18.76788031	0.8875716029
18.77266318	0.8876310734
18.77794904	0.8876967263
18.78301187	0.8877595384
18.78806228	0.8878221277
18.79333734	0.887887428
18.79819577	0.8879475047
18.80317137	0.8880089647
18.80866491	0.8880767457
18.81363876	0.8881380451
18.81872536	0.8882006657
18.82389819	0.8882642775
18.82865294	0.8883226852
18.83372126	0.8883848788
18.83875089	0.8884465305
18.84413093	0.8885124033
18.84887849	0.8885704686
18.85435608	0.8886373888
18.85929909	0.8886977102
18.86418984	0.8887573308
18.86944888	0.8888213708
18.87472907	0.8888855958
18.87953318	0.8889439665
18.88463483	0.8890058866
18.88961346	0.889066248
18.89501023	0.8891316062
18.89967985	0.8891880972
18.90504297	0.8892529081
18.9100845	0.8893137647
18.91507723	0.8893739675
18.92007384	0.8894341528
18.92516997	0.8894954705
18.93057168	0.8895603921
18.93552443	0.8896198518
18.94041333	0.8896784834
18.94563939	0.8897410907
18.95085397	0.889803491
18.95553429	0.8898594389
18.96107835	0.8899256397
18.96571728	0.8899809723
18.97114293	0.8900456195
18.97632108	0.8901072482
18.98094448	0.8901622169
18.98614387	0.8902239693
18.99137763	0.890286061
18.99658642	0.8903477878
19.00141555	0.8904049545
19.00641574	0.8904640845
19.01158685	0.8905251697
19.01674128	0.8905859913
19.02204314	0.8906484833
19.02671294	0.8907034671
19.03196994	0.8907652998
19.03724842	0.8908273161
19.04233512	0.8908870136
19.04695426	0.8909411682
19.05244675	0.8910054933
19.05709953	0.8910599257
19.06251173	0.8911231752
19.06730235	0.8911791005
19.07255833	0.8912403934
19.07756317	0.8912986945
19.08278511	0.891359459
19.08758039	0.8914152
19.09275266	0.8914752602
19.0981251	0.8915375754
19.10280174	0.8915917628
19.10785255	0.8916502259
19.11307044	0.8917105578
19.11817503	0.8917695158
19.12311391	0.8918264996
19.12859758	0.8918897002
19.13352482	0.8919464258
19.13878561	0.8920069267
19.14355258	0.8920616911
19.14876405	0.8921214996
19.15366755	0.8921777141
19.15879304	0.892236412
19.16380405	0.8922937381
19.16905002	0.8923536879
19.17410243	0.8924113637
19.17926915	0.8924702815
19.184393	0.8925286479
19.18910121	0.8925822246
19.19449726	0.892643564
19.19932346	0.8926983673
19.20446912	0.8927567375
19.20939408	0.8928125458
19.21486253	0.8928744456
19.21959772	0.8929279887
19.22497211	0.8929886957
19.2298702	0.8930439636
19.23522785	0.8931043527
19.23985052	0.8931564034
19.24511512	0.8932156215
19.25020037	0.8932727609
19.25528221	0.893329802
19.26034527	0.8933865726
19.26520921	0.8934410544
19.27046717	0.8934998882
19.2754783	0.8935559006
19.28075219	0.8936147874
19.28552625	0.893668038
19.2908024	0.8937268279
19.29585594	0.8937830775
19.3008971	0.8938391308
19.30616252	0.8938976156
19.31101208	0.8939514253
19.31597862	0.8940064772
19.32146218	0.8940671947
19.32642701	0.8941221094
19.33150439	0.8941782112
19.33666787	0.8942352043
19.34141404	0.8942875379
19.34647323	0.8943432669
19.35149382	0.8943985135
19.3568642	0.8944575464
19.36160326	0.8945095855
19.36707106	0.8945695642
19.37200524	0.8946236318
19.37688728	0.8946770743
19.38213695	0.8947344817
19.38740778	0.8947920584
19.39220337	0.8948443899
19.397296	0.8948999068
19.40226583	0.8949540293
19.40765309	0.8950126358
19.41231449	0.8950632939
19.4176682	0.8951214163
19.42270088	0.8951759958
19.42768487	0.8952299921
19.43267276	0.8952839757
19.43776	0.8953389782
19.44315231	0.895397217
19.44809645	0.8954505593
19.45297687	0.8955031617
19.45819388	0.8955593343
19.46339945	0.8956153244
19.46807169	0.8956655278
19.47360621	0.8957249349
19.47823716	0.895774592
19.4836535	0.8958326116
19.48882279	0.8958879254
19.49343827	0.8959372645
19.49862879	0.8959926957
19.50385364	0.8960484346
19.50905357	0.8961038493
19.51387449	0.8961551731
19.51886621	0.8962082626
19.52402857	0.8962631107
19.52917429	0.8963177252
19.53446722	0.896373843
19.53912916	0.8964232213
19.54437733	0.8964787532
19.54964696	0.8965344533
19.55472515	0.896588074
19.55933656	0.8966367186
19.5648199	0.8966945023
19.56946493	0.896743402
19.57486813	0.8968002259
19.57965081	0.8968504724
19.58489808	0.8969055446
19.58989465	0.8969579318
19.59510796	0.8970125355
19.59989535	0.8970626278
19.60505911	0.8971166046
19.61042272	0.8971726114
19.6150917	0.8972213158
19.62013425	0.8972738661
19.62534361	0.8973280993
19.63043989	0.8973811006
19.63537072	0.8974323299
19.64084549	0.8974891515
19.64576474	0.8975401546
19.65101701	0.8975945552
19.65577628	0.8976438004
19.66097934	0.8976975843
19.66587494	0.8977481391
19.67099219	0.8978009301
19.67599516	0.8978524903
19.68123272	0.8979064132
19.68627705	0.8979582937
19.69143553	0.8980112945
19.69655121	0.898063802
19.70125193	0.8981120033
19.70663941	0.8981671915
19.71145796	0.8982165018
19.71659547	0.8982690242
19.72151266	0.8983192442
19.72697248	0.898374949
19.73170021	0.8984231359
19.73706616	0.8984777732
19.74195656	0.898527518
19.74730582	0.8985818752
19.75192126	0.8986287295
19.75717764	0.8986820383
19.76225496	0.8987334788
19.7673289	0.8987848336
19.7723841	0.8988359476
19.7772405	0.8988850036
19.78249032	0.8989379809
19.78749371	0.8989884205
19.79275947	0.8990414515
19.79752618	0.8990894093
19.80279421	0.8991423587
19.80784	0.8991930229
19.81287344	0.8992435131
19.81813081	0.8992961963
19.82297297	0.8993446707
19.82793194	0.8993942668
19.83340716	0.8994489701
19.83836445	0.8994984482
19.84343414	0.8995489984
19.8485898	0.8996003545
19.8533288	0.8996475145
19.85838036	0.8996977368
19.86339339	0.8997475271
19.8687557	0.8998007326
19.87348765	0.8998476372
19.87894725	0.8999017009
19.88387405	0.8999504391
19.88888889	0.9000000001


==> Velib_K=5_a=0.1_Pbatic_stations.txt <==
0	1
0.005784865561	0.994766066
0.01086349811	0.9902120482
0.01662601872	0.9850905793
0.0224821641	0.9799351639
0.02836656272	0.9748042557
0.033872913	0.9700472546
0.03962667523	0.9651216684
0.04563400598	0.9600276421
0.05168043352	0.9549499855
0.05796169962	0.9497270411
0.06354693996	0.9451267255
0.06989458687	0.939947944
0.07633323447	0.9347480144
0.08260062949	0.9297370597
0.08834605258	0.9251867816
0.09524590243	0.9197762869
0.1011496492	0.9151931196
0.1080859065	0.9098621276
0.1142883466	0.9051436363
0.1211621987	0.8999671354
0.127775668	0.8950383705
0.134747897	0.8898963092
0.1412161205	0.885174897
0.1482643983	0.8800829563
0.1556652746	0.8747947838
0.1621748788	0.870192277
0.1692766503	0.8652224544
0.1766922874	0.8600893701
0.1840257079	0.8550689937
0.1911963153	0.8502129243
0.1992459206	0.8448228745
0.2065588561	0.8399814404
0.2144517915	0.8348142033
0.2216806508	0.830133891
0.2296682826	0.8250194114
0.2372657658	0.8202095036
0.2452931816	0.8151844814
0.2532273935	0.8102745045
0.2616260174	0.8051375312
0.2698052286	0.8001934698
0.2782624895	0.7951412225
0.286743575	0.7901348476
0.2946201852	0.7855382975
0.3037470226	0.7802748977
0.3120010859	0.7755718414
0.3208972636	0.7705624879
0.3295054594	0.7657731138
0.3391719701	0.7604614793
0.3476353987	0.7558677106
0.3573470554	0.7506605509
0.3662968977	0.7459214459
0.3761954709	0.7407452882
0.3848284772	0.736285924
0.3947654175	0.7312152839
0.4044710172	0.7263258492
0.4142761895	0.7214484289
0.4241514035	0.7165981464
0.4337388766	0.7119475906
0.4442147317	0.7069306493
0.4543075589	0.7021596816
0.4650449807	0.6971500749
0.474867417	0.6926258817
0.4858369821	0.6876381395
0.4964566653	0.6828733937
0.5071609626	0.6781330701
0.5184599797	0.6731960021
0.5289741934	0.6686621253
0.5398493307	0.664032569
0.5519831374	0.6589377504
0.5630840381	0.6543405334
0.5745498528	0.6496550244
0.5863277955	0.6449071489
0.597258707	0.6405586977
0.6090212649	0.6359405566
0.6208071682	0.6313756258
0.6335389517	0.6265131096
0.6448811124	0.6222403182
0.6580920962	0.617332212
0.6701283707	0.6129236595
0.6821442878	0.6085814426
0.6951834149	0.603934759
0.7083981858	0.5992934788
0.7205283633	0.5950922276
0.7335210074	0.590653823
0.746310323	0.5863459143
0.7602960179	0.5817030137
0.7724994238	0.5777087439
0.7866314934	0.5731482807
0.8000288374	0.5688882189
0.8134034986	0.5646956809
0.8268944102	0.560526645
0.8407623226	0.5563027226
0.8555802297	0.5518572068
0.8692727326	0.5478104165
0.8828874793	0.5438437489
0.8975485909	0.5396348197
0.9122870283	0.5354679601
0.9256075745	0.5317564423
0.9414979276	0.5273953591
0.9548858165	0.5237762559
0.9706489369	0.5195786242
0.985796953	0.5156084631
0.9994066602	0.5120938082
1.014805859	0.5081757739
1.030405734	0.5042692457
1.046028046	0.5004191496
1.06059653	0.4968838166
1.075765621	0.4932583027
1.091542048	0.4895468371
1.107355713	0.4858862407
1.123711595	0.4821619405
1.138191529	0.4789164583
1.154573234	0.475302328
1.17110625	0.4717159004
1.187116592	0.4683004572
1.201719966	0.4652338767
1.219162544	0.4616311278
1.234003031	0.4586165918
1.251338128	0.4551535703
1.266745428	0.4521276316
1.283715389	0.4488506101
1.299936661	0.4457721369
1.316923966	0.4426040743
1.332577528	0.4397346287
1.34951773	0.4366825398
1.367172671	0.4335597874
1.382588167	0.4308810397
1.399284192	0.4280295346
1.416581676	0.4251292337
1.433549639	0.4223368671
1.450007929	0.4196776411
1.468326656	0.4167741991
1.48482462	0.4142095973
1.502476766	0.4115177195
1.518503216	0.4091199393
1.536055775	0.4065437259
1.552599195	0.404162884
1.569918415	0.4017190219
1.586875176	0.3993740157
1.60465043	0.3969659876
1.621790153	0.3946922104
1.639335988	0.3924130557
1.656752186	0.3901988063
1.672767623	0.3882045297
1.691134615	0.3859663891
1.707570589	0.3840075195
1.725101201	0.3819635565
1.74188439	0.380050255
1.760522278	0.3779749824
1.776661271	0.3762196737
1.794976808	0.3742741703
1.811665194	0.3725442528
1.829912735	0.3706990059
1.845649632	0.3691462019
1.863561406	0.3674219411
1.880850412	0.3658008989
1.898113422	0.3642244103
1.915296321	0.3626967545
1.931786279	0.3612694073
1.949591147	0.3597705388
1.96653806	0.3583844435
1.984348227	0.3569701057
2.000446308	0.3557288722
2.018208818	0.3544000021
2.035191958	0.3531691555
2.052102502	0.3519819436
2.069730441	0.3507849207
2.085932984	0.3497210221
2.102491797	0.3486695191
2.120731938	0.3475529327
2.137206533	0.3465818142
2.154013622	0.345627506
2.171061605	0.3446969332
2.186691167	0.343876764
2.203307274	0.3430392924
2.219750112	0.3422453966
2.23728568	0.3414367968
2.25271314	0.3407577771
2.270457067	0.3400141439
2.286416638	0.3393793132
2.302157152	0.3387846625
2.31902577	0.3381819861
2.33590136	0.3376147746
2.351201196	0.3371313214
2.36739102	0.336651561
2.383132126	0.3362163948
2.4001291	0.3357810826
2.414779396	0.3354346203
2.431539691	0.3350708399
2.447229819	0.334761742
2.462704978	0.3344866243
2.478128386	0.3342417743
2.493792402	0.3340230501
2.510321302	0.3338249285
2.525408308	0.3336733485
2.540236234	0.3335515514
2.556014987	0.3334515076
2.571684408	0.3333822968
2.585684242	0.3333458467
2.602188488	0.3333336257
2.6159316	0.3333488258
2.631927749	0.3333955452
2.647115516	0.3334687933
2.660610696	0.3335574841
2.675712899	0.3336830705
2.690835003	0.3338366903
2.705804836	0.3340162308
2.719611725	0.3342060536
2.73383451	0.3344259116
2.748464745	0.3346778247
2.762967759	0.3349533384
2.77780188	0.33526172
2.79079694	0.3355539687
2.805346619	0.335905685
2.81987085	0.3362826256
2.833786622	0.3366680126
2.846354404	0.3370364697
2.861212942	0.337497089
2.873727022	0.3379060672
2.888199411	0.3384030594
2.900934027	0.3388617027
2.914823808	0.3393847426
2.927970225	0.3399017251
2.941603933	0.3404604345
2.954049052	0.3409905219
2.967392399	0.3415801966
2.981164033	0.3422119801
2.993078992	0.3427776182
3.005870879	0.3434045715
3.019002659	0.3440694232
3.031767498	0.3447363591
3.044040972	0.345396866
3.057579762	0.3461473935
3.069665364	0.3468368321
3.082486279	0.3475883341
3.094029992	0.3482827267
3.106570028	0.349056156
3.118292797	0.349797209
3.130467434	0.3505853104
3.142292451	0.3513688494
3.15458982	0.352202618
3.166354251	0.3530183605
3.178304745	0.3538651767
3.190076297	0.3547172617
3.200823124	0.3555107643
3.213058016	0.3564323011
3.223926932	0.3572672116
3.235438654	0.358168225
3.246382862	0.3590408137
3.258450555	0.3600210995
3.268828783	0.3608793868
3.280528088	0.3618638731
3.291116883	0.3627704348
3.302619069	0.3637719573
3.312476383	0.3646441825
3.323627321	0.3656464112
3.334322693	0.3666232338
3.344936941	0.3676077333
3.355438799	0.3685966409
3.365459187	0.3695540045
3.376216249	0.3705967861
3.386396128	0.3715979949
3.397034086	0.3726592416
3.406597243	0.3736263758
3.417092931	0.3747021477
3.427074118	0.3757391372
3.43696136	0.376779817
3.447214773	0.3778732209
3.456592172	0.3788858891
3.466130333	0.3799283833
3.476584975	0.3810855314
3.485981857	0.3821385714
3.495524588	0.3832205587
3.505159892	0.3843259672
3.513955256	0.3853463864
3.523266517	0.3864385228
3.5324417	0.38752667
3.542184867	0.3886952287
3.550721866	0.3897302071
3.560501296	0.3909285727
3.569262077	0.3920137211
3.577870682	0.3930907394
3.587061852	0.3942524058
3.596222026	0.3954222802
3.604497487	0.3964896054
3.6132246	0.3976259519
3.621681186	0.3987376523
3.630781501	0.3999456452
3.63860019	0.4009932026
3.647517038	0.4021988581
3.655838169	0.4033345383
3.664020928	0.4044613177
3.672152826	0.4055909319
3.680388157	0.4067449403
3.689053249	0.4079700972
3.696940646	0.4090950675
3.70467284	0.4102069683
3.712879892	0.4113970042
3.721009245	0.4125858041
3.728255309	0.4136538757
3.736777444	0.414920251
3.743857626	0.4159807729
3.752080496	0.4172220735
3.759870361	0.4184075721
3.766778229	0.4194666512
3.774493668	0.4206582435
3.782203829	0.4218582188
3.789821596	0.423052872
3.796834951	0.4241607214
3.80404729	0.4253080075
3.811453651	0.4264946284
3.818783413	0.4276774517
3.826268377	0.4288940465
3.832815644	0.4299654793
3.840135744	0.4311714158
3.847432442	0.4323819604
3.8544139	0.4335481383
3.860711335	0.4346067302
3.868147501	0.4358649124
3.874402982	0.4369301964
3.881629327	0.4381686516
3.887981124	0.4392641822
3.89490212	0.4404653143
3.90144631	0.4416081964
3.908226808	0.4427996923
3.914410889	0.4438929174
3.921035984	0.4450710392
3.927868267	0.4462935363
3.933775208	0.4473566421
3.940112794	0.4485036419
3.946614633	0.449687258
3.952931042	0.4508438158
3.959001073	0.4519614958
3.965693493	0.4532008771
3.971664824	0.4543130198
3.977996883	0.4554988546
3.983696098	0.4565719139
3.989885238	0.4577433914
3.995669383	0.4588440354
4.001675041	0.4599927982
4.007507045	0.4611141757
4.013570998	0.4622862589
4.019371409	0.463413241
4.025263032	0.4645638016
4.031066135	0.4657028572
4.036363993	0.4667477622
4.042395543	0.4679432198
4.047753991	0.4690104992
4.053429844	0.4701463774
4.058826543	0.4712315315
4.064778198	0.4724340977
4.069897602	0.4734733984
4.075669949	0.4746506951
4.08089572	0.4757214977
4.086573904	0.4768903809
4.091441588	0.4778968847
4.096949935	0.4790408412
4.102235258	0.480143461
4.107482615	0.4812429933
4.112676653	0.4823361031
4.117634794	0.4833839828
4.122960031	0.4845142581
4.128002157	0.4855890433
4.13327406	0.4867175998
4.138015979	0.4877368932
4.143223348	0.4888608161
4.148178562	0.4899347723
4.153090271	0.4910035947
4.158187331	0.4921172778
4.162852121	0.4931405584
4.167600154	0.4941860754
4.172808346	0.4953375383
4.177493249	0.496377442
4.18225454	0.4974383173
4.18706591	0.4985144675
4.191461385	0.4995012164
4.196118469	0.5005504702
4.200711424	0.5015890844
4.20559311	0.5026971409
4.209874305	0.5036724199
4.214783108	0.504794727
4.219184835	0.505804788
4.223514112	0.5068016279
4.228140864	0.5078706975
4.232756764	0.5089411068
4.236931029	0.5099124145
4.241337522	0.5109411734
4.245611839	0.5119424267
4.250216498	0.5130247589
4.254176883	0.5139587217
4.258698378	0.51502848
4.262922576	0.5160312449
4.267081126	0.5170215833
4.271218437	0.5180099738
4.275413151	0.5190152459
4.279832066	0.5200776994
4.283859202	0.5210490413
4.287811643	0.5220052275
4.292011834	0.5230244567
4.296177452	0.5240384585
4.299894893	0.5249460238
4.304272445	0.5260179622
4.307913868	0.5269122936
4.312148275	0.5279552875
4.316165033	0.5289476787
4.319731412	0.5298312514
4.323719704	0.5308220865
4.327710607	0.5318164581
4.331659013	0.5328030835
4.335298902	0.5337151199
4.339046892	0.5346567518
4.342900885	0.535627669
4.346720261	0.5365925183
4.350625975	0.5375819083
4.354046986	0.5384507808
4.357876959	0.5394260322
4.361700179	0.5404022067
4.365363429	0.5413400121
4.368672192	0.5421891482
4.372584741	0.5431957822
4.375880729	0.5440459251
4.379693633	0.5450318365
4.383049907	0.5459018395
4.386712144	0.5468534616
4.390180044	0.5477568048
4.393778416	0.5486964132
4.397064985	0.5495566298
4.400590985	0.5504816628
4.404232796	0.5514394101
4.407385962	0.5522705621
4.410773799	0.5531655463
4.414254653	0.5540872311
4.417641351	0.5549860515
4.420900754	0.5558530106
4.424499884	0.5568125198
4.427716166	0.5576719031
4.4311319	0.5585865805
4.434210843	0.5594128342
4.437559442	0.5603133465
4.440693654	0.5611579915
4.44395279	0.5620381303
4.447122509	0.5628959064
4.450423386	0.5637910425
4.453585713	0.5646503898
4.456802733	0.5655263863
4.459976361	0.5663923289
4.462878004	0.5671855872
4.466186566	0.5680918679
4.469130481	0.5688998535
4.472253523	0.569758634
4.475227535	0.570577992
4.478512588	0.5714848065
4.481342695	0.5722675164
4.48453871	0.5731530668
4.487436665	0.5739575336
4.490590471	0.574834644
4.49329826	0.5755890552
4.496367104	0.5764455554
4.499316396	0.5772701835
4.502249098	0.5780916207
4.505156548	0.5789074066
4.507936209	0.5796886561
4.510926348	0.5805304977
4.513762018	0.5813302208
4.516731633	0.5821691452
4.519406871	0.5829261517
4.522349275	0.5837601158
4.525153682	0.5845562874
4.527937817	0.5853479736
4.530831631	0.5861721844
4.533484183	0.5869288715
4.536188178	0.5877014036
4.53915904	0.5885515361
4.541835735	0.589318703
4.544560311	0.590100768
4.547317914	0.5908935162
4.549841019	0.5916199076
4.552518355	0.5923918005
4.555162946	0.5931553598
4.55797831	0.5939694291
4.560451222	0.5946854978
4.563291131	0.5955090076
4.565841775	0.5962497005
4.568354244	0.5969802868
4.571043553	0.5977633675
4.57373091	0.5985469827
4.576164924	0.5992576715
4.578738267	0.6000100157
4.581238288	0.6007418785
4.583935819	0.6015326105
4.586259502	0.6022146255
4.588916488	0.6029954484
4.591402731	0.6037270376
4.593854095	0.604449252
4.596296665	0.6051697487
4.598776943	0.6059022557
4.601393975	0.6066761143
4.603782748	0.6073833361
4.606130728	0.6080792754
4.608629724	0.6088208369
4.611112082	0.6095583352
4.613330691	0.6102182077
4.615947309	0.6109973422
4.618127273	0.6116471832
4.620666085	0.6124048231
4.623078258	0.6131254902
4.625223131	0.6137669644
4.627625294	0.6144861278
4.6300328	0.6152076704
4.632418404	0.6159234137
4.634620911	0.6165848949
4.636892167	0.6172676943
4.639231209	0.6179715792
4.641552811	0.618670921
4.64393059	0.6193879078
4.646016373	0.620017445
4.64835494	0.620723938
4.650693028	0.6214309783
4.652936721	0.6221101196
4.6549662	0.6227249615
4.657369597	0.6234537434
4.659397276	0.6240691485
4.661746427	0.6247827477
4.66381734	0.6254123804
4.666080361	0.6261010094
4.668226508	0.626754637
4.670456717	0.6274344427
4.672496646	0.6280567576
4.674688354	0.6287259134
4.676955508	0.6294186853
4.678921316	0.63001985
4.681036394	0.6306671506
4.683212758	0.6313337308
4.685333394	0.6319837485
4.687377264	0.6326107037
4.689637532	0.633304569
4.691660375	0.633926016
4.69381178	0.6345874388
4.695753823	0.6351849164
4.697868942	0.6358360909
4.699851481	0.6364468699
4.701915962	0.6370833221
4.703926673	0.6377036135
4.706023603	0.6383509362
4.708035422	0.6389723957
4.710084965	0.6396059173
4.712109769	0.640232193
4.713963581	0.640805926
4.716080337	0.6414614365
4.71796647	0.6420458829
4.719970129	0.642667108
4.721880828	0.643259854
4.723994381	0.6439159158
4.725817782	0.6444822331
4.727879786	0.6451230103
4.729752114	0.6457051658
4.731792595	0.6463399475
4.733546886	0.6468859798
4.735537761	0.6475059621
4.73745376	0.648102936
4.739361596	0.6486976638
4.74125559	0.6492883654
4.743068754	0.6498541236
4.745021858	0.6504638332
4.746876608	0.6510431106
4.748821633	0.6516508617
4.750576189	0.6521993394
4.752508539	0.6528036564
4.754352779	0.6533806691
4.756186127	0.6539545124
4.758094283	0.6545520193
4.759845674	0.6551006571
4.761633325	0.6556608662
4.763600085	0.6562774473
4.765374513	0.656833947
4.767183035	0.6574013453
4.769015908	0.657976591
4.770695065	0.6585037731
4.772479113	0.6590640717
4.774243624	0.6596184177
4.776124576	0.6602095422
4.777778868	0.6607295991
4.779681138	0.6613277979
4.781391906	0.6618659417
4.783079163	0.6623968403
4.784887489	0.6629659949
4.786696896	0.6635356534
4.788337798	0.6640523989
4.790074776	0.6645995393
4.791764384	0.665131892
4.793589826	0.6657071866
4.795164244	0.6662034869
4.796966724	0.6667718075
4.798655536	0.6673044097
4.800322708	0.6678302988
4.801985932	0.6683550494
4.803676915	0.6688886637
4.805463413	0.6694525311
4.807096143	0.6699679616
4.808702902	0.6704752806
4.810415091	0.6710159797
4.812118019	0.6715538434
4.813641818	0.672035203
4.815441178	0.6726036951
4.816942087	0.6730779609
4.818692156	0.6736310308
4.82035702	0.6741572427
4.82183911	0.6746257392
4.823500907	0.6751510993
4.825168442	0.6756783301
4.826822828	0.6762014562
4.828352029	0.6766850417
4.829930767	0.6771843329
4.831558542	0.6776991726
4.833176111	0.678210821
4.83483482	0.6787355164
4.836291505	0.6791963316
4.837926589	0.6797136081
4.839563307	0.6802314245
4.841135801	0.6807289408
4.842559731	0.6811794664
4.844247941	0.6817136215
4.845673869	0.6821647973
4.847327737	0.6826881006
4.848787386	0.6831499528
4.850384232	0.6836552146
4.85190034	0.6841349258
4.853477624	0.6846339858
4.854921935	0.6850909631
4.856475418	0.6855824684
4.858084241	0.6860914649
4.859480762	0.6865332758
4.860984923	0.6870091191
4.862534402	0.6874992727
4.8640459	0.6879773827
4.865504266	0.688438657
4.867118855	0.6889493065
4.868565463	0.6894067917
4.870105691	0.6898938436
4.871497525	0.6903339312
4.873015013	0.6908137046
4.874438911	0.691263843
4.875923236	0.6917330347
4.877370448	0.6921904436
4.878881347	0.6926679241
4.880332487	0.6931264614
4.881812417	0.6935940344
4.883276051	0.6940563953
4.884617452	0.6944800846
4.88615072	0.694964305
4.887518378	0.6953961576
4.888972746	0.6958553182
4.89036107	0.6962935567
4.891898421	0.6967787526
4.8932261	0.6971977011
4.894729056	0.6976718725
4.896095179	0.6981027929
4.897585532	0.6985728086
4.89886814	0.6989772288
4.900325162	0.6994365531
4.901728836	0.6998789654
4.903127944	0.7003198446
4.9045183	0.7007578699
4.905850626	0.7011775213
4.907287211	0.7016299088
4.90865283	0.7020598468
4.910086359	0.7025110551
4.911380775	0.7029183786
4.912807751	0.7033673046
4.914171025	0.7037960787
4.915527569	0.7042226255
4.916940866	0.7046668982
4.918239312	0.7050749574
4.919565885	0.705491745
4.921026823	0.7059506157
4.922346203	0.7063649021
4.923692212	0.7067874288
4.925057662	0.7072159306
4.926309762	0.7076087464
4.9276413	0.7080263608
4.928959495	0.7084396635
4.930366038	0.7088805246
4.931604249	0.7092685013
4.933029411	0.709714911
4.934312329	0.71011663
4.935578758	0.7105130577
4.936937316	0.7109381812
4.938297992	0.7113638161
4.93953308	0.7117500329
4.940841655	0.712159089
4.9421157	0.7125572103
4.943493452	0.7129875804
4.944682815	0.7133589686
4.946045681	0.7137843793
4.947323782	0.7141831785
4.948586628	0.7145770704
4.949847595	0.714970228
4.951130746	0.7153701484
4.952487623	0.7157928762
4.953728832	0.7161794121
4.954951345	0.716559978
4.95625522	0.7169657079
4.957553211	0.7173694376
4.95871566	0.7177308623
4.96008953	0.7181578416
4.961236521	0.7185141597
4.962575067	0.7189298099
4.963849592	0.7193254023
4.964985138	0.71967771
4.966259428	0.7200728961
4.96753924	0.7204696144
4.968810071	0.7208633682
4.969985726	0.7212274703
4.971200459	0.7216035093
4.972453979	0.7219913774
4.973700704	0.7223769614
4.974980238	0.7227725026
4.97610485	0.7231199922
4.977368218	0.7235101745
4.978633935	0.7239008882
4.97985101	0.7242764018
4.980953967	0.7246165473
4.982262698	0.7250199557
4.983369005	0.7253607998
4.984653194	0.7257562529
4.985787501	0.7261053754
4.987029417	0.7264874272
4.9882095	0.7268502708
4.989438192	0.7272278653
4.990564188	0.7275737235
4.991776242	0.727945825
4.993032509	0.7283312904
4.994123852	0.7286659765
4.9953002	0.7290265482
4.996512953	0.7293980777
4.99769692	0.7297605902
4.998840151	0.7301104424
5.000106858	0.7304978638
5.001242678	0.730845058
5.002452943	0.7312148034
5.003547435	0.7315489956
5.004741636	0.7319134325
5.005863039	0.7322554616
5.007032911	0.7326120742
5.008174397	0.732959836
5.009367025	0.7333229685
5.010513358	0.7336718009
5.011683318	0.7340276149
5.012841272	0.7343795699
5.013903288	0.7347021814
5.015118106	0.7350709935
5.016202518	0.7354000185
5.017356518	0.7357499522
5.018458917	0.7360840399
5.019680567	0.7364540386
5.020736375	0.7367736146
5.021932434	0.7371354224
5.023020398	0.7374643276
5.024208164	0.7378231807
5.025231087	0.7381320427
5.026393922	0.7384829373
5.027514996	0.7388210147
5.028633222	0.7391580207
5.029745239	0.7394929444
5.030811581	0.739813912
5.031962176	0.7401600197
5.033056709	0.7404890503
5.034206486	0.7408344625
5.035245402	0.7411463707
5.036391501	0.7414902363
5.037487207	0.7418187645
5.038578252	0.7421456819
5.039715736	0.7424862862
5.040761497	0.7427992189
5.041830615	0.7431189357
5.043008847	0.7434710405
5.044073655	0.7437890302
5.04516068	0.7441134385
5.046264153	0.7444425313
5.047276687	0.7447443028
5.048354155	0.7450652154
5.04942153	0.7453829064
5.050561217	0.7457218814
5.05156517	0.7460202801
5.052721469	0.7463637206
5.05376306	0.7466728704
5.054791913	0.7469780335
5.055896331	0.7473053804
5.057003215	0.7476332191
5.058008581	0.7479307815
5.059074434	0.7482460289
5.060112823	0.7485529365
5.06123647	0.7488848015
5.062207087	0.7491712659
5.063319994	0.7494994924
5.064364359	0.7498072767
5.065396902	0.7501113593
5.066428546	0.75041496
5.067478992	0.7507238704
5.068590511	0.7510504937
5.069607922	0.7513492394
5.070610609	0.7516434518
5.071680685	0.7519572067
5.072746607	0.7522695054
5.07370179	0.7525491567
5.074831392	0.7528796243
5.075775028	0.7531554803
5.076876921	0.75347736
5.077926773	0.7537837966
5.078862688	0.7540567776
5.079913566	0.7543630652
5.080969646	0.7546706286
5.082018958	0.7549759813
5.082990254	0.7552584172
5.083994409	0.755550191
5.085031239	0.7558512271
5.086063065	0.7561505749
5.087122683	0.7564577405
5.088054539	0.756727664
5.089101964	0.7570308323
5.090151966	0.7573345004
5.091162211	0.7576264368
5.092078234	0.7578909465
5.093165776	0.7582047375
5.094085631	0.7584699357
5.09515399	0.7587777065
5.096098195	0.7590494942
5.097132552	0.7593469973
5.098115969	0.7596296209
5.099140474	0.7599238148
5.100079866	0.7601933545
5.101091607	0.7604834238
5.102140858	0.7607839954
5.103052862	0.7610450411
5.104036421	0.7613263498
5.105050982	0.7616162865
5.106042012	0.761899264
5.106999461	0.7621724316
5.108060912	0.762475017
5.109013213	0.7627462586
5.11002848	0.7630351956
5.110947115	0.7632964187
5.111949965	0.7635813575
5.112892183	0.7638488476
5.113875642	0.7641278163
5.114835746	0.7643999334
5.115839401	0.7646841541
5.116804611	0.7649572556
5.117790235	0.7652358973
5.118766262	0.7655115906
5.119661874	0.7657643633
5.120686876	0.7660534107
5.121602325	0.7663113443
5.122577011	0.7665857396
5.123508589	0.7668477778
5.12454148	0.76713806
5.125434611	0.767388849
5.126446895	0.7676728534
5.127368165	0.7679310988
5.128374458	0.7682129322
5.129241521	0.7684555659
5.13022766	0.7687312889
5.131178868	0.7689970107
5.13212813	0.7692619589
5.13307259	0.7695253379
5.133978695	0.7697778057
5.134956871	0.7700501181
5.135887849	0.7703090618
5.136866299	0.7705809682
5.137750834	0.7708265627
5.138727093	0.7710973888
5.139660887	0.7713562024
5.140591153	0.7716138122
5.141561488	0.7718822767
5.142454003	0.7721289928
5.143366874	0.7723811193
5.144373403	0.7726588591
5.145283481	0.7729097541
5.146212981	0.7731657775
5.147156994	0.7734255637
5.148023605	0.773663841
5.148946206	0.7739172936
5.149860589	0.7741682642
5.150837382	0.7744361174
5.151698236	0.7746719664
5.152690181	0.7749434838
5.153584142	0.775187954
5.154467561	0.7754293296
5.155416294	0.7756883162
5.156367593	0.7759477584
5.157232031	0.7761832987
5.15814888	0.7764328977
5.159042501	0.7766759532
5.160009937	0.7769388397
5.160845985	0.7771658173
5.161805016	0.7774259478
5.162705391	0.7776699383
5.16359596	0.7779110525
5.164486138	0.7781518424
5.165392935	0.7783969026
5.166352885	0.7786560798
5.167231949	0.7788931946
5.168098656	0.7791267661
5.16902401	0.7793759122
5.169946179	0.7796239636
5.170772889	0.779846136
5.171750977	0.7801087437
5.172568393	0.7803280068
5.173523298	0.7805839125
5.174433506	0.7808276013
5.175245262	0.7810447351
5.176157099	0.7812884179
5.177073845	0.7815331756
5.177985105	0.7817762334
5.17882896	0.7820011024
5.179701711	0.7822334594
5.180603235	0.7824732494
5.181500782	0.7827117517
5.182422893	0.7829565423
5.183234147	0.7831717031
5.184146375	0.7834134195
5.185061232	0.7836555933
5.185941812	0.7838884668
5.186740571	0.7840995096
5.18768927	0.7843499304
5.188492011	0.7845616209
5.189424716	0.7848073512
5.190249361	0.7850244024
5.191153095	0.7852620446
5.192012666	0.7854878541
5.192908503	0.7857229627
5.193730234	0.7859384176
5.194615591	0.7861703352
5.195534143	0.7864107069
5.19633285	0.7866195167
5.197194542	0.7868445841
5.19808374	0.7870766083
5.198952654	0.7873031159
5.199792441	0.7875218205
5.200723813	0.7877641343
5.201559737	0.7879813982
5.20245127	0.7882128889
5.203258247	0.7884222225
5.20413953	0.7886506116
5.204967838	0.7888650631
5.20583272	0.789088767
5.206677376	0.7893070257
5.207560677	0.789535044
5.208410461	0.7897541917
5.209278539	0.7899778354
5.210138483	0.7901991628
5.210927857	0.7904021332
5.211831598	0.7906342829
5.212639041	0.7908414897
5.213499039	0.7910619688
5.214321294	0.791272565
5.215233308	0.7915059134
5.216022202	0.7917075593
5.216916659	0.7919359619
5.217730989	0.7921436948
5.218620791	0.7923704522
5.219387746	0.7925657124
5.220260328	0.7927876486
5.221102301	0.7930015821
5.221942847	0.7932149395
5.222779432	0.7934270794
5.223582313	0.7936304741
5.224449356	0.7938499035
5.225274849	0.7940586061
5.226142737	0.7942778043
5.226927589	0.7944758335
5.227794119	0.7946942541
5.228623244	0.7949030323
5.229449515	0.7951108839
5.230311671	0.7953275407
5.231104948	0.7955266884
5.231916581	0.7957302455
5.232811793	0.795954531
5.233621498	0.7961571828
5.234448755	0.7963640202
5.235289208	0.7965739425
5.236060998	0.7967665242
5.236882914	0.7969714127
5.237697772	0.7971743375
5.238568538	0.7973909594
5.239336198	0.7975817386
5.240221046	0.7978014163
5.241018753	0.7979992534
5.241807297	0.7981946256
5.242654413	0.7984042962
5.243504101	0.798614381
5.24427645	0.7988051505
5.245095879	0.7990073474
5.245894799	0.799204284
5.246759989	0.7994173337
5.24750791	0.7996013197
5.248366116	0.799812222
5.249172089	0.8000100805
5.24996953	0.8002056461
5.250766863	0.8004009882
5.25157933	0.8005998351
5.252439694	0.8008101811
5.25322781	0.8010026616
5.254005077	0.8011923032
5.25483519	0.8013946311
5.255662704	0.801596112
5.256404776	0.8017766083
5.257282995	0.8019899983
5.258017168	0.8021682034
5.258875083	0.8023762312
5.259693095	0.8025743694
5.260422837	0.8027509505
5.261242783	0.8029491607
5.262067393	0.8031482862
5.262887317	0.8033460694
5.263646812	0.8035290879
5.264432537	0.8037182373
5.265244402	0.8039134764
5.266052924	0.8041077063
5.266883821	0.8043070979
5.267615034	0.8044823889
5.268437489	0.8046793527
5.26926256	0.8048767296
5.27005695	0.8050665647
5.270777722	0.8052386361
5.271634037	0.8054428537
5.272358811	0.8056155208
5.273201163	0.8058159914
5.273946132	0.8059930999
5.274762776	0.8061870476
5.27553973	0.8063713744
5.276349691	0.8065633297
5.277092854	0.8067392721
5.277893776	0.8069286942
5.278724965	0.8071250608
5.279447903	0.807295676
5.280228055	0.807479609
5.281033332	0.8076692642
5.281820456	0.8078544463
5.2825814	0.808033283
5.283425563	0.808231464
5.284183424	0.8084091923
5.284991918	0.8085985947
5.285723925	0.8087699006
5.286523543	0.8089568354
5.287275295	0.8091323955
5.288060444	0.8093155643
5.288827434	0.8094943082
5.289629728	0.8096810805
5.290401784	0.809860621
5.291190667	0.8100438797
5.291972366	0.8102252748
5.292690094	0.8103916552
5.293512021	0.81058199
5.294246558	0.8107519066
5.295029101	0.81093274
5.295777491	0.8111054996
5.296607792	0.81129696
5.297326189	0.8114624396
5.29814092	0.8116499115
5.298882855	0.8118204497
5.299693758	0.8120066408
5.30039288	0.8121669985
5.30118848	0.8123492966
5.301956367	0.8125250542
5.302723142	0.8127003706
5.303486492	0.8128747185
5.304219267	0.813041909
5.305010793	0.8132223128
5.305764576	0.8133939292
5.306557267	0.8135742094
5.307274289	0.8137371083
5.30806612	0.8139168134
5.308823957	0.8140886169
5.309579366	0.8142596886
5.310367774	0.81443804
5.311093369	0.8146020074
5.311835925	0.8147696344
5.312655147	0.814954365
5.313396301	0.815121308
5.314153697	0.8152917293
5.314923358	0.8154647234
5.315630302	0.815623455
5.316383329	0.8157923592
5.317130064	0.8159596741
5.317928222	0.816138315
5.318632034	0.8162956718
5.319443476	0.8164768968
5.320175177	0.8166401336
5.320898636	0.8168013642
5.321676008	0.8169744248
5.322455925	0.8171478588
5.323165013	0.8173053746
5.323917491	0.8174723543
5.3246513	0.817635018
5.32544616	0.817811022
5.326133436	0.8179630421
5.326922229	0.818137332
5.327663182	0.8183008714
5.328396452	0.8184625434
5.329129782	0.818624058
5.329877195	0.8187884986
5.33066885	0.8189624796
5.331394188	0.8191217116
5.332109692	0.8192786212
5.33287401	0.819446056
5.333636103	0.8196128192
5.334319654	0.8197622385
5.335128789	0.8199389183
5.335805356	0.8200864914
5.336596122	0.8202587899
5.337350277	0.8204229264
5.338023191	0.8205692291
5.338779439	0.820733479
5.339540154	0.8208985159
5.34029671	0.8210624687
5.340997652	0.8212142075
5.341722949	0.8213710549
5.342472532	0.8215329791
5.343219186	0.8216940938
5.343986667	0.8218595186
5.344662209	0.8220049722
5.3454222	0.8221684362
5.346184769	0.8223322712
5.346919135	0.8224898728
5.347585576	0.8226327495
5.348377503	0.8228023463
5.349047916	0.8229457649
5.349827243	0.8231123045
5.350516613	0.8232594606
5.351272458	0.8234206343
5.351991714	0.8235738382
5.352741676	0.8237334089
5.353429923	0.8238796918
5.354171806	0.8240372073
5.354941882	0.8242005252
5.355611797	0.8243424486
5.356334865	0.824495474
5.357081368	0.8246532859
5.357811188	0.8248074011
5.358516868	0.8249562592
5.35929988	0.8251212462
5.36000298	0.8252692308
5.3607532	0.8254269611
5.361432575	0.8255696437
5.362174839	0.8257253682
5.362872803	0.8258716405
5.363601911	0.8260242763
5.364314291	0.8261732486
5.365059603	0.826328937
5.365776963	0.8264786214
5.366510095	0.8266314301
5.367236688	0.8267827092
5.367903941	0.8269214875
5.368668206	0.8270802714
5.369351339	0.8272220441
5.370079251	0.8273729489
5.370775522	0.8275171386
5.371548144	0.8276769621
5.372216758	0.8278151197
5.372975169	0.8279716629
5.373665944	0.8281140885
5.374421068	0.8282696113
5.375072217	0.8284035762
5.375813352	0.8285558935
5.376528803	0.8287027693
5.377243346	0.8288492991
5.377954824	0.8289950419
5.378637923	0.8291348227
5.379375921	0.8292856739
5.380078854	0.8294291995
5.380818203	0.8295799942
5.38148709	0.8297162711
5.382225893	0.8298666305
5.382933104	0.830010401
5.383638171	0.8301535808
5.384374168	0.8303028765
5.385051644	0.8304401524
5.385745071	0.8305805128
5.386510228	0.8307352188
5.387202591	0.8308750501
5.387910246	0.8310178162
5.388629484	0.8311627597
5.389290223	0.8312957729
5.38999415	0.831437331
5.39069231	0.8315775781
5.391438677	0.8317273419
5.39209693	0.8318592819
5.392855973	0.8320112576
5.393540542	0.8321481694
5.394217507	0.832283418
5.394945042	0.8324286117
5.395675083	0.8325741412
5.396338933	0.832706333
5.397043517	0.8328464875
5.397730732	0.8329830394
5.398475245	0.8331308124
5.399119093	0.8332584672
5.399858159	0.8334048436
5.400552517	0.833542212
5.401239785	0.8336780314
5.401927216	0.8338137382
5.402627961	0.8339519235
5.403370308	0.834098148
5.404050578	0.8342319964
5.404721728	0.8343639112
5.405438778	0.834504695
5.406153858	0.834644935
5.406795338	0.8347706073
5.407554793	0.8349192293
5.408189918	0.8350433848
5.408932363	0.8351883629
5.409640547	0.835326494
5.410272537	0.8354496339
5.410982899	0.8355878987
5.411697569	0.8357268464
5.412408444	0.8358649018
5.413067162	0.8359926905
5.413748869	0.8361247996
5.414453509	0.8362612043
5.415155504	0.8363969466
5.415877192	0.8365363406
5.41651252	0.8366589231
5.417227374	0.8367967031
5.417944766	0.836934816
5.418635729	0.8370676933
5.419262871	0.8371881719
5.42000821	0.8373312019
5.420639275	0.8374521713
5.42137297	0.8375926622
5.42202207	0.8377168188
5.422733866	0.8378528209
5.423411304	0.8379821162
5.424117768	0.8381168035
5.424766188	0.8382402921
5.425465238	0.8383732811
5.426190964	0.8385111888
5.426822386	0.8386310472
5.427504001	0.8387602986
5.428207809	0.8388936115
5.428895987	0.8390238198
5.429561496	0.8391496036
5.430300042	0.8392890359
5.430963311	0.8394141167
5.431671129	0.8395474533
5.432312196	0.8396680857
5.433012701	0.8397997621
5.433671489	0.8399234628
5.434359769	0.8400525623
5.43503235	0.8401785803
5.435736122	0.8403102977
5.436413592	0.8404369529
5.437106055	0.8405662692
5.437792436	0.8406943086
5.438422845	0.8408117831
5.439145007	0.8409462099
5.439790594	0.8410662514
5.44047859	0.8411940419
5.441136768	0.8413161621
5.441867221	0.8414515418
5.442499428	0.8415685849
5.443216637	0.8417012214
5.443869972	0.8418219126
5.444584265	0.8419537199
5.445200285	0.8420672716
5.445901527	0.8421963958
5.446578557	0.8423209238
5.447254817	0.8424451749
5.447928265	0.842568775
5.448574933	0.8426873342
5.449273663	0.8428152998
5.449939281	0.8429370674
5.450639472	0.8430650191
5.451273015	0.8431806672
5.451972869	0.8433082825
5.452642883	0.8434303219
5.453310951	0.8435518755
5.454008415	0.8436786382
5.454650504	0.8437952102
5.455307791	0.8439144164
5.456033164	0.8440458238
5.456689612	0.8441646124
5.457360643	0.8442859095
5.458042744	0.8444090727
5.458669442	0.8445221125
5.459337183	0.8446424292
5.459999535	0.8447616466
5.460707712	0.8448889706
5.46133236	0.8450011556
5.462052741	0.8451303931
5.462702523	0.8452468357
5.463345164	0.8453618779
5.464035894	0.8454853951
5.46472909	0.8456092143
5.465359512	0.8457216997
5.466028696	0.8458409754
5.466681461	0.8459571998
5.467388739	0.8460829911
5.468000457	0.8461916704
5.468702727	0.8463163039
5.469362594	0.8464332824
5.470015798	0.8465489563
5.470669235	0.8466645484
5.471335405	0.8467822664
5.47204121	0.8469068489
5.472688071	0.8470209015
5.473326332	0.84713332
5.474008323	0.8472533115
5.474688521	0.8473728548
5.475298778	0.8474799933
5.476021352	0.8476067127
5.476625704	0.8477125844
5.477332255	0.8478362273
5.478006283	0.847954046
5.478607857	0.8480590904
5.479284107	0.8481770511
5.479964537	0.8482956095
5.480641432	0.8484134212
5.481268733	0.8485224849
5.481917997	0.8486352492
5.482589179	0.8487516943
5.483257917	0.8488675884
5.483945494	0.848986615
5.484550858	0.8490912991
5.485232073	0.8492089755
5.485915783	0.8493269511
5.48657438	0.8494404684
5.487172208	0.8495434054
5.487882786	0.8496656249
5.488484485	0.849769006
5.489184114	0.8498890847
5.489803143	0.849995215
5.490482036	0.8501114848
5.49112823	0.8502220342
5.491802183	0.8503372077
5.49242083	0.8504428175
5.493087853	0.8505565654
5.493780405	0.850674535
5.494383027	0.8507770768
5.49503362	0.8508876671
5.495705467	0.8510017461
5.496362465	0.8511131819
5.496997887	0.8512208437
5.49770312	0.851340202
5.498336538	0.8514472879
5.499012573	0.8515614553
5.499624915	0.8516647569
5.500294102	0.8517775289
5.500923501	0.8518834825
5.501581143	0.8519940732
5.502223851	0.8521020368
5.502896435	0.8522148964
5.50354395	0.8523234314
5.504205861	0.8524342598
5.504862028	0.8525440067
5.505464744	0.8526447093
5.506155253	0.8527599573
5.506772607	0.8528628843
5.50743058	0.8529724679
5.508060098	0.8530772011
5.508758815	0.8531933196
5.509363615	0.8532937219
5.510049801	0.8534075136
5.510674938	0.8535110691
5.51135847	0.8536241756
5.511948018	0.8537216275
5.512619191	0.8538324563
5.513267255	0.8539393525
5.513914645	0.8540460232
5.514559405	0.854152147
5.515178585	0.8542539539
5.515847678	0.8543638506
5.516485126	0.8544684363
5.517155751	0.8545783462
5.517762598	0.8546776984
5.518433026	0.8547873437
5.519074931	0.8548922102
5.519715032	0.8549966711
5.520383364	0.8551056208
5.520998691	0.8552058231
5.52162864	0.8553083007
5.522323911	0.8554212803
5.522953178	0.8555234223
5.523596484	0.8556277329
5.524250463	0.8557336601
5.524851379	0.8558308911
5.525491706	0.8559343924
5.526126925	0.8560369593
5.526806155	0.8561465129
5.527405325	0.8562430512
5.528096387	0.8563542758
5.528719782	0.8564545002
5.529336381	0.8565535298
5.52999918	0.8566598664
5.530664408	0.8567664751
5.531269449	0.8568633358
5.531911748	0.8569660546
5.532538343	0.8570661564
5.533217328	0.8571745101
5.533804628	0.857268134
5.534478924	0.8573755134
5.535112564	0.8574763089
5.535739862	0.8575759908
5.536367438	0.8576756128
5.537007298	0.8577770779
5.537685289	0.8578844717
5.538306716	0.8579827991
5.538919932	0.8580797279
5.539575219	0.8581831974
5.540228842	0.8582862916
5.540815306	0.8583786976
5.541509769	0.8584880037
5.542090659	0.8585793366
5.542769838	0.8586860117
5.543417813	0.858787673
5.543996182	0.8588783212
5.544646399	0.858980126
5.545300693	0.8590824578
5.545951645	0.8591841561
5.546554954	0.8592783127
5.547179437	0.8593756742
5.547825056	0.8594762242
5.548468378	0.8595763091
5.549129881	0.8596791104
5.549712337	0.8597695335
5.550367825	0.8598711895
5.551025772	0.8599731151
5.551659605	0.8600711993
5.552235	0.8601601505
5.552918969	0.8602657754
5.553498185	0.860355129
5.554171725	0.8604589251
5.55476772	0.8605506738
5.555421404	0.8606511984
5.556043654	0.8607467872
5.556692689	0.8608463847
5.557288508	0.8609377211
5.55793097	0.8610361058
5.558598077	0.8611381528
5.559178604	0.8612268634
5.55980539	0.8613225463
5.560452706	0.8614212579
5.561085765	0.8615176924
5.561698082	0.8616108703
5.562377728	0.8617141819
5.562988214	0.8618068809
5.563639824	0.86190572
5.564230089	0.8619951611
5.564875198	0.8620928117
5.565481999	0.8621845674
5.566116077	0.8622803485
5.566735804	0.8623738636
5.567384389	0.8624716296
5.568008849	0.8625656589
5.568647242	0.8626616848
5.569280143	0.8627567834
5.569861533	0.8628440533
5.570527659	0.8629439384
5.571123258	0.8630331539
5.571758093	0.8631281487
5.572365519	0.8632189476
5.573039768	0.8633196275
5.573623433	0.8634066894
5.574285689	0.8635053715
5.574889071	0.8635951856
5.575548866	0.8636932931
5.576117982	0.8637778302
5.57676594	0.8638739807
5.577391636	0.8639667288
5.578016728	0.8640592904
5.578639327	0.8641513865
5.579237267	0.8642397449
5.579883456	0.8643351336
5.580499129	0.8644259216
5.581146892	0.8645213408
5.581733094	0.8646076026
5.582380761	0.8647028105
5.583000918	0.864793878
5.583619377	0.8648846019
5.58426516	0.8649792338
5.584859768	0.8650662762
5.585468549	0.8651553035
5.586140505	0.8652534641
5.586748715	0.8653422176
5.587370539	0.865432864
5.588002724	0.8655249242
5.588583654	0.8656094346
5.589202727	0.8656994034
5.589816903	0.8657885684
5.59047368	0.8658838166
5.591053084	0.865967757
5.591721396	0.8660644766
5.592324311	0.8661516391
5.592920692	0.8662377704
5.593561804	0.8663302658
5.594205311	0.866423007
5.594790636	0.8665072763
5.595412046	0.8665966504
5.596018305	0.8666837556
5.596675298	0.8667780505
5.597243615	0.8668595344
5.597896159	0.866952999
5.598509401	0.8670407412
5.599116546	0.8671275221
5.599723999	0.867214259
5.600343385	0.8673026087
5.600999727	0.8673961299
5.60160135	0.8674817641
5.602195064	0.8675661878
5.602829553	0.8676563168
5.603462473	0.8677461275
5.604030398	0.8678266344
5.604702952	0.8679218742
5.605265553	0.8680014612
5.605923392	0.8680944257
5.60655105	0.8681830295
5.607111319	0.8682620418
5.607741229	0.8683507865
5.608375129	0.8684399989
5.609005833	0.8685286676
5.609590415	0.8686107683
5.61019555	0.8686956711
5.610821205	0.8687833625
5.611444677	0.8688706563
5.61208581	0.8689603279
5.612650365	0.8690392093
5.613285748	0.8691278978
5.613923556	0.8692168298
5.614538028	0.8693024182
5.61509588	0.8693800438
5.615759037	0.8694722284
5.616320664	0.8695502194
5.616973791	0.8696408243
5.617551759	0.8697209203
5.618185711	0.8698086854
5.618789216	0.8698921488
5.619418736	0.8699791203
5.619996677	0.8700588851
5.620619899	0.8701448127
5.621267068	0.8702339474
5.62183028	0.8703114399
5.622438406	0.8703950303
5.623066489	0.8704812744
5.623680778	0.8705655366
5.624274975	0.8706469605
5.624934549	0.8707372481
5.625527042	0.8708182683
5.626159486	0.8709046628
5.626732423	0.8709828494
5.62735863	0.87106822
5.627947687	0.8711484441
5.628563259	0.8712321949
5.629164935	0.8713139716
5.629794666	0.8713994732
5.630401009	0.8714817142
5.631020919	0.871565709
5.631635531	0.8716489
5.632200153	0.8717252492
5.632847105	0.8718126424
5.633425595	0.8718907073
5.634042227	0.8719738363
5.634632271	0.8720533005
5.635287265	0.87214142
5.635854294	0.8722176272
5.636497711	0.8723040131
5.637083962	0.8723826431
5.637725063	0.8724685412
5.638278084	0.872542564
5.638907754	0.8726267629
5.639515824	0.8727079895
5.640123342	0.8727890598
5.640728471	0.8728697293
5.641309665	0.8729471314
5.641937793	0.8730306992
5.64253629	0.8731102433
5.643166019	0.8731938524
5.643735933	0.8732694439
5.644365637	0.873352882
5.644968629	0.8734326984
5.645570003	0.8735122205
5.646197981	0.8735951752
5.646776227	0.8736714834
5.647368287	0.8737495381
5.648021824	0.8738356081
5.648613396	0.8739134363
5.649218242	0.8739929312
5.6498332	0.8740736728
5.650398329	0.874147799
5.651000595	0.8742267192
5.651598131	0.874304941
5.652237147	0.8743885066
5.652800913	0.8744621574
5.653451222	0.8745470282
5.654037928	0.8746235192
5.654618306	0.8746991114
5.655242247	0.8747802958
5.655868554	0.874861703
5.656438264	0.8749356798
5.657043127	0.8750141442
5.657633273	0.8750906231
5.65827284	0.8751734215
5.658826111	0.8752449767
5.659461413	0.8753270595
5.660058483	0.8754041234
5.660649645	0.8754803491
5.66124114	0.8755565424
5.661844283	0.8756341588
5.662483448	0.8757163254
5.663069358	0.8757915689
5.663647593	0.8758657547
5.664265571	0.8759449603
5.664882054	0.876023893
5.665435258	0.8760946544
5.666090411	0.876178372
5.666638484	0.8762483363
5.667279368	0.8763300672
5.667890881	0.876407971
5.668436765	0.8764774471
5.669050531	0.876555487
5.669668217	0.8766339448
5.670282821	0.876711931
5.670852507	0.8767841462
5.671442252	0.8768588318
5.672052025	0.8769359768
5.672659701	0.8770127784
5.673284622	0.8770916784
5.673834928	0.8771610899
5.674454304	0.8772391372
5.675076075	0.8773174054
5.675675127	0.877392737
5.676219006	0.8774610653
5.676865583	0.8775422154
5.677413194	0.8776108762
5.678050053	0.8776906484
5.678613653	0.8777611737
5.679231874	0.8778384577
5.679820431	0.8779119597
5.68043439	0.8779885572
5.680998071	0.8780588132
5.681605943	0.8781345032
5.682237205	0.8782130245
5.682786599	0.8782812953
5.683379832	0.8783549438
5.683992562	0.8784309366
5.684591864	0.8785051889
5.685171591	0.8785769457
5.685815134	0.8786565203
5.686393254	0.8787279328
5.687010385	0.8788040882
5.687569475	0.8788730139
5.688180576	0.8789482784
5.688755449	0.8790190112
5.689356227	0.8790928591
5.68994347	0.8791649719
5.690558122	0.8792403754
5.691149975	0.8793129091
5.691755097	0.8793869953
5.692355077	0.8794603784
5.69290628	0.8795277312
5.693537886	0.8796048328
5.694102678	0.8796737099
5.694704738	0.8797470606
5.695280862	0.879817183
5.695920434	0.8798949492
5.696474137	0.8799622079
5.697102461	0.880038456
5.697674986	0.8801078637
5.698301104	0.8801836929
5.698841225	0.8802490438
5.699456233	0.8803233842
5.700050171	0.8803951058
5.700643596	0.8804666948
5.701234713	0.8805379354
5.701802475	0.8806062955
5.702416111	0.8806801067
5.703000826	0.8807503694
5.703616081	0.8808242283
5.70417292	0.8808910097
5.704788203	0.8809647287
5.705377413	0.8810352532
5.705965066	0.8811055229
5.706578743	0.8811788315
5.707143845	0.8812462715
5.707722471	0.8813152601
5.708361207	0.8813913387
5.708939407	0.8814601377
5.709530605	0.8815304152
5.710131713	0.8816018002
5.710684138	0.8816673412
5.711272888	0.8817371261
5.711857038	0.8818062985
5.712481767	0.881880202
5.713032951	0.881945342
5.713668772	0.882020411
5.714242433	0.8820880731
5.71480993	0.882154945
5.715420047	0.8822267693
5.716032505	0.8822987962
5.716589639	0.8823642536
5.717181175	0.8824336868
5.717758341	0.882501368
5.718383867	0.8825746473
5.718925014	0.8826379806
5.719546419	0.882710637
5.720130453	0.882778856
5.720708732	0.8828463379
5.721287358	0.8829137959
5.721877404	0.8829825189
5.722502714	0.8830552762
5.723075948	0.8831219082
5.723641695	0.8831876081
5.72424635	0.8832577587
5.724849568	0.8833276727
5.725390888	0.8833903536
5.726031995	0.8834645165
5.726568338	0.8835265002
5.72719553	0.8835989137
5.727794003	0.8836679414
5.728328268	0.8837295059
5.728928992	0.8837986639
5.729533577	0.8838681974
5.73013517	0.8839373179
5.730692817	0.8840013281
5.73127012	0.8840675326
5.731867053	0.8841359221
5.732461956	0.8842040121
5.733073765	0.8842739676
5.733612546	0.8843355146
5.734218973	0.8844047237
5.73482777	0.8844741338
5.735414344	0.8845409446
5.735946913	0.8846015483
5.73658007	0.8846735293
5.737116335	0.8847344365
5.737740022	0.8848052053
5.738291986	0.8848677752
5.738897466	0.8849363463
5.739473916	0.8850015664
5.740075267	0.885069538
5.740627394	0.8851318865
5.741222828	0.8851990621
5.741841196	0.8852687556
5.742379388	0.8853293552
5.742960547	0.8853947326
5.743560829	0.8854621957
5.744147976	0.8855281185
5.744715967	0.8855918301
5.745346506	0.8856624879
5.745912965	0.8857259028
5.74651767	0.8857935342
5.747065523	0.8858547493
5.747664363	0.8859215986
5.748227722	0.8859844272
5.748816488	0.8860500273
5.74939201	0.8861140905
5.749994417	0.8861810817
5.7505745	0.8862455278
5.75116761	0.8863113578
5.7517557	0.8863765677
5.752296	0.8864364229
5.752915133	0.8865049463
5.753468793	0.8865661645
5.754059005	0.8866313632
5.754623813	0.8866936966
5.755250844	0.8867628297
5.755793709	0.8868226258
5.756409757	0.8868904185
5.756971116	0.8869521335
5.757585044	0.8870195631
5.758114667	0.8870776789
5.758717743	0.8871437932
5.759300178	0.8872075831
5.75988213	0.8872712593
5.760461839	0.8873346298
5.761018662	0.8873954421
5.761620496	0.887461108
5.762193986	0.8875236213
5.76279745	0.8875893386
5.763343636	0.8876487625
5.763947169	0.887714364
5.764525146	0.8877771272
5.765101616	0.8878396677
5.765703635	0.8879049172
5.76625802	0.8879649474
5.766825692	0.8880263599
5.767452357	0.8880940885
5.76801965	0.8881553407
5.768599715	0.8882179132
5.769189523	0.8882814762
5.769731581	0.8883398393
5.770309301	0.8884019854
5.770882527	0.8884635901
5.771495592	0.8885294129
5.772036504	0.8885874342
5.772660497	0.8886543038
5.773223505	0.8887145796
5.77378048	0.8887741553
5.774379305	0.8888381472
5.774980448	0.888902324
5.775527307	0.8889606511
5.776107952	0.8890225249
5.77667451	0.8890828413
5.77728856	0.889148151
5.777819795	0.8892046
5.778429838	0.889269363
5.779003212	0.8893301746
5.779570954	0.8893903332
5.780139054	0.8894504742
5.780718385	0.8895117469
5.781332361	0.8895766209
5.781895222	0.8896360372
5.782450749	0.8896946261
5.7830445	0.8897571879
5.783636859	0.889819543
5.784168451	0.8898754503
5.784798055	0.8899416033
5.785324793	0.889996896
5.785940772	0.8900614967
5.786528563	0.8901230812
5.787053308	0.8901780105
5.787643346	0.8902397188
5.788237196	0.8903017662
5.788828125	0.8903634491
5.789375904	0.8904205752
5.789943009	0.8904796633
5.790529414	0.8905407053
5.791113843	0.890601484
5.791714901	0.890663932
5.792244229	0.8907188773
5.792840034	0.8907806667
5.793438186	0.8908426395
5.794014522	0.8909022954
5.79453781	0.8909564123
5.795159952	0.8910206927
5.795686904	0.8910750874
5.796299778	0.8911382932
5.796842189	0.8911941799
5.797437206	0.8912554305
5.798003713	0.8913136916
5.79859471	0.8913744144
5.799137345	0.8914301173
5.79972256	0.8914901364
5.800330334	0.8915524092
5.800859322	0.8916065597
5.801430557	0.8916649832
5.802020606	0.8917252742
5.802597762	0.8917841924
5.803156104	0.8918411378
5.803775949	0.8919042959
5.804332819	0.8919609834
5.804927303	0.8920214438
5.805465912	0.8920761716
5.806054665	0.8921359402
5.806608551	0.8921921173
5.807187432	0.8922507762
5.807753308	0.8923080643
5.808345636	0.8923679745
5.80891603	0.8924256122
5.80949925	0.8924844913
5.810077551	0.8925428193
5.810608871	0.8925963609
5.811217732	0.8926576601
5.811762221	0.8927124277
5.812342673	0.8927707598
5.812898157	0.8928265318
5.813514854	0.8928883916
5.814048788	0.8929418999
5.814654717	0.8930025677
5.815206871	0.8930578
5.81581075	0.8931181503
5.816331718	0.8931701676
5.816924953	0.8932293478
5.817497902	0.8932864507
5.818070391	0.8933434553
5.818640689	0.8934001898
5.819188487	0.8934546371
5.819780583	0.8935134336
5.82034481	0.8935694106
5.820938542	0.8936282602
5.821475935	0.8936814773
5.822069767	0.8937402302
5.82263847	0.8937964445
5.823205706	0.8938524628
5.823798097	0.8939109111
5.824343632	0.8939646872
5.824902254	0.8940197049
5.825518948	0.8940803847
5.826077229	0.8941352655
5.826648094	0.8941913326
5.827228564	0.8942482905
5.827762054	0.894300592
5.828330656	0.8943562867
5.82889485	0.8944114995
5.829498272	0.8944704963
5.83003069	0.8945225037
5.8306449	0.8945824458
5.831199096	0.8946364805
5.831747368	0.8946898906
5.832336852	0.8947472633
5.832928633	0.8948048052
5.833466989	0.8948571053
5.834038621	0.8949125888
5.834596399	0.8949666788
5.835200948	0.8950252502
5.835723978	0.895075878
5.836324612	0.8951339658
5.836889159	0.8951885128
5.837448174	0.895242477
5.838007557	0.8952964286
5.838578012	0.8953513987
5.839182598	0.8954096031
5.839736864	0.895462914
5.840283922	0.8955154854
5.840868636	0.8955716251
5.841451994	0.8956275825
5.841975522	0.8956777565
5.842595591	0.895737129
5.843114363	0.8957867572
5.843721043	0.8958447431
5.844299977	0.895900025
5.844816826	0.8959493355
5.845398	0.8960047347
5.845982944	0.8960604415
5.846565025	0.8961158244
5.847104615	0.8961671188
5.847663256	0.8962201779
5.848240923	0.8962749946
5.848816658	0.8963295781
5.849408789	0.8963856639
5.849930269	0.8964350142
5.850517253	0.8964905148
5.851106565	0.8965461834
5.851674397	0.8965997739
5.852189977	0.8966483911
5.852802968	0.8967061423
5.853322182	0.8967550146
5.853926071	0.8968118067
5.854460543	0.8968620252
5.855046865	0.8969170667
5.855605107	0.8969694247
5.856187495	0.8970239982
5.856722239	0.8970740628
5.857298957	0.8971280097
5.857897922	0.8971839856
5.858419254	0.8972326632
5.858982235	0.8972851847
5.859563771	0.8973393882
5.860132615	0.8973923605
5.860682928	0.8974435619
5.861293875	0.8975003525
5.861842763	0.8975513279
5.862428741	0.897605699
5.862959656	0.8976549176
5.863540011	0.8977086724
5.864086008	0.8977591999
5.864656659	0.8978119625
5.865214502	0.897863495
5.865798435	0.8979173891
5.866360758	0.8979692418
5.866935739	0.8980222143
5.867505883	0.8980746938
5.868029722	0.8981228696
5.868630022	0.8981780284
5.869166868	0.8982273126
5.869739185	0.8982798074
5.870286896	0.8983300009
5.870894978	0.8983856763
5.871421465	0.898433838
5.872018956	0.8984884466
5.872563434	0.8985381654
5.87315893	0.8985924942
5.873672678	0.8986393241
5.874257704	0.8986926052
5.874822738	0.898744019
5.875387331	0.8987953472
5.875949775	0.8988464348
5.876490041	0.8988954655
5.877074009	0.8989484156
5.877630502	0.8989988293
5.87821611	0.8990518331
5.878746161	0.8990997663
5.879331893	0.8991526887
5.879892851	0.899203327
5.880452373	0.8992537916
5.881036723	0.899306448
5.881574863	0.8993548979
5.882125926	0.899404469
5.882734286	0.8994591447
5.883285037	0.8995085978
5.883848213	0.8995591226
5.884420878	0.899610453
5.884947204	0.8996575894
5.885508185	0.8997077866
5.886064826	0.8997575521
5.886660185	0.8998107311
5.887185499	0.8998576125
5.887791527	0.8999116494
5.888338353	0.8999603635
5.888894889	0.9000099


==> Velib_K=5_a=10_Pbatic_stations.txt <==
0	1
0.05760081183	0.994766066
0.1077642222	0.9902120482
0.1642292907	0.9850905793
0.2211240734	0.9799351639
0.2778045315	0.9748042557
0.3304053314	0.9700472546
0.3849226683	0.9651216684
0.4413613578	0.9600276421
0.49767741	0.9549499855
0.5556671641	0.9497270411
0.6067972688	0.9451267255
0.6644176456	0.939947944
0.7223395539	0.9347480144
0.7782206103	0.9297370597
0.8290199909	0.9251867816
0.889493354	0.9197762869
0.9407808937	0.9151931196
1.000509291	0.9098621276
1.053441721	0.9051436363
1.111585778	0.8999671354
1.167020606	0.8950383705
1.224932802	0.8898963092
1.278179816	0.885174897
1.33568534	0.8800829563
1.395497114	0.8747947838
1.447630559	0.870192277
1.504007328	0.8652224544
1.562328859	0.8600893701
1.619463765	0.8550689937
1.674819871	0.8502129243
1.736371257	0.8448228745
1.791757922	0.8399814404
1.850979825	0.8348142033
1.904720357	0.830133891
1.963557533	0.8250194114
2.019000475	0.8202095036
2.077040181	0.8151844814
2.133870548	0.8102745045
2.193458915	0.8051375312
2.250939932	0.8001934698
2.309815411	0.7951412225
2.368297226	0.7901348476
2.422119314	0.7855382975
2.483904853	0.7802748977
2.539257488	0.7755718414
2.598370565	0.7705624879
2.655042742	0.7657731138
2.718078127	0.7604614793
2.772755079	0.7558677106
2.834919498	0.7506605509
2.891674339	0.7459214459
2.953864068	0.7407452882
3.007615498	0.736285924
3.068937057	0.7312152839
3.128277661	0.7263258492
3.187685412	0.7214484289
3.246980726	0.7165981464
3.304045444	0.7119475906
3.365845458	0.7069306493
3.42485393	0.7021596816
3.487072765	0.6971500749
3.543498277	0.6926258817
3.605972965	0.6876381395
3.665925581	0.6828733937
3.725842733	0.6781330701
3.788544768	0.6731960021
3.846403038	0.6686621253
3.905764964	0.664032569
3.971433948	0.6589377504
4.031006566	0.6543405334
4.092043791	0.6496550244
4.154234581	0.6449071489
4.211504709	0.6405586977
4.272663371	0.6359405566
4.333469373	0.6313756258
4.398637424	0.6265131096
4.456252319	0.6222403182
4.522852433	0.617332212
4.583068281	0.6129236595
4.642755368	0.6085814426
4.707056318	0.603934759
4.771740275	0.5992934788
4.830699792	0.5950922276
4.893423114	0.590653823
4.954744711	0.5863459143
5.02133991	0.5817030137
5.079065165	0.5777087439
5.145480733	0.5731482807
5.208027314	0.5688882189
5.270076484	0.5646956809
5.332280625	0.560526645
5.395832948	0.5563027226
5.463315499	0.5518572068
5.525296322	0.5478104165
5.586577842	0.5438437489
5.65219395	0.5396348197
5.717776458	0.5354679601
5.776732578	0.5317564423
5.846681559	0.5273953591
5.9053032	0.5237762559
5.973972275	0.5195786242
6.0396139	0.5156084631
6.098308385	0.5120938082
6.164410131	0.5081757739
6.231048644	0.5042692457
6.297467015	0.5004191496
6.359129948	0.4968838166
6.423062615	0.4932583027
6.4892704	0.4895468371
6.55535369	0.4858862407
6.62341806	0.4821619405
6.683442859	0.4789164583
6.751097293	0.475302328
6.81911357	0.4717159004
6.884737573	0.4683004572
6.944394905	0.4652338767
7.015410996	0.4616311278
7.075635276	0.4586165918
7.145762513	0.4551535703
7.207899803	0.4521276316
7.276139968	0.4488506101
7.3411826	0.4457721369
7.409109872	0.4426040743
7.471542224	0.4397346287
7.538939672	0.4366825398
7.609005511	0.4335597874
7.670044847	0.4308810397
7.73601587	0.4280295346
7.804219248	0.4251292337
7.870988697	0.4223368671
7.935632485	0.4196776411
8.007452993	0.4167741991
8.072024686	0.4142095973
8.1410058	0.4115177195
8.203543923	0.4091199393
8.271946026	0.4065437259
8.336334905	0.404162884
8.403666415	0.4017190219
8.46951933	0.3993740157
8.538484327	0.3969659876
8.604925857	0.3946922104
8.67288991	0.3924130557
8.740306837	0.3901988063
8.802267752	0.3882045297
8.873293446	0.3859663891
8.936827991	0.3840075195
9.004575504	0.3819635565
9.069422674	0.380050255
9.141429435	0.3779749824
9.203781952	0.3762196737
9.274550251	0.3742741703
9.339043636	0.3725442528
9.409582332	0.3706990059
9.470437653	0.3691462019
9.539734046	0.3674219411
9.606658056	0.3658008989
9.673523645	0.3642244103
9.740126645	0.3626967545
9.804093847	0.3612694073
9.873222874	0.3597705388
9.939085432	0.3583844435
10.00837701	0.3569701057
10.07107817	0.3557288722
10.1403458	0.3544000021
10.20666187	0.3531691555
10.27278527	0.3519819436
10.34181623	0.3507849207
10.40536283	0.3497210221
10.47040843	0.3486695191
10.54218375	0.3475529327
10.60713006	0.3465818142
10.67350856	0.345627506
10.74096939	0.3446969332
10.80293817	0.343876764
10.86895038	0.3430392924
10.93441332	0.3422453966
11.00438515	0.3414367968
11.06608535	0.3407577771
11.1372184	0.3400141439
11.20135755	0.3393793132
11.26476923	0.3387846625
11.33289967	0.3381819861
11.40124445	0.3376147746
11.46337363	0.3371313214
11.52929413	0.336651561
11.59356751	0.3362163948
11.66317399	0.3357810826
11.72334614	0.3354346203
11.79238993	0.3350708399
11.8572293	0.334761742
11.92137896	0.3344866243
11.9855156	0.3342417743
12.05086403	0.3340230501
12.12005757	0.3338249285
12.1834329	0.3336733485
12.2459276	0.3335515514
12.31266135	0.3334515076
12.37917484	0.3333822968
12.43881025	0.3333458467
12.50937312	0.3333336257
12.56834998	0.3333488258
12.63725209	0.3333955452
12.70293346	0.3334687933
12.76151342	0.3335574841
12.82731817	0.3336830705
12.89347891	0.3338366903
12.95924481	0.3340162308
13.02014614	0.3342060536
13.0831325	0.3344259116
13.1481941	0.3346778247
13.21296674	0.3349533384
13.27950935	0.33526172
13.33804927	0.3355539687
13.40387168	0.335905685
13.46987917	0.3362826256
13.5334086	0.3366680126
13.59103034	0.3370364697
13.65946239	0.337497089
13.71736027	0.3379060672
13.7846248	0.3384030594
13.8440894	0.3388617027
13.90924939	0.3393847426
13.97121716	0.3399017251
14.03579084	0.3404604345
14.09501475	0.3409905219
14.15881534	0.3415801966
14.22499787	0.3422119801
14.28253667	0.3427776182
14.34460356	0.3434045715
14.40864123	0.3440694232
14.47120756	0.3447363591
14.53166653	0.345396866
14.5987071	0.3461473935
14.65886643	0.3468368321
14.72301631	0.3475883341
14.7810717	0.3482827267
14.84446128	0.349056156
14.90402951	0.349797209
14.96621643	0.3505853104
15.02693761	0.3513688494
15.09042472	0.352202618
15.15149096	0.3530183605
15.21385967	0.3538651767
15.27563195	0.3547172617
15.33232425	0.3555107643
15.39721785	0.3564323011
15.45518534	0.3572672116
15.51691396	0.358168225
15.57592215	0.3590408137
15.64135871	0.3600210995
15.69795046	0.3608793868
15.76210253	0.3618638731
15.82049633	0.3627704348
15.88428967	0.3637719573
15.9392654	0.3646441825
16.00180096	0.3656464112
16.06213134	0.3666232338
16.12234816	0.3676077333
16.18227012	0.3685966409
16.23976776	0.3695540045
16.30184898	0.3705967861
16.3609445	0.3715979949
16.42306387	0.3726592416
16.4792301	0.3736263758
16.54123092	0.3747021477
16.60054503	0.3757391372
16.65964513	0.376779817
16.72130156	0.3778732209
16.77802302	0.3788858891
16.83604797	0.3799283833
16.90003779	0.3810855314
16.95790639	0.3821385714
17.01702053	0.3832205587
17.07706868	0.3843259672
17.13220326	0.3853463864
17.19091062	0.3864385228
17.24910591	0.38752667
17.31128534	0.3886952287
17.36609507	0.3897302071
17.42926363	0.3909285727
17.48620399	0.3920137211
17.54248376	0.3930907394
17.60293676	0.3942524058
17.66356612	0.3954222802
17.71867092	0.3964896054
17.77712871	0.3976259519
17.83411757	0.3987376523
17.89582739	0.3999456452
17.94916793	0.4009932026
18.01036828	0.4021988581
18.06783865	0.4033345383
18.12469591	0.4044613177
18.18154104	0.4055909319
18.23946078	0.4067449403
18.30079052	0.4079700972
18.35696624	0.4090950675
18.4123652	0.4102069683
18.47152725	0.4113970042
18.53050068	0.4125858041
18.58338231	0.4136538757
18.64596308	0.414920251
18.69827701	0.4159807729
18.75940584	0.4172220735
18.81768931	0.4184075721
18.86968195	0.4194666512
18.92809994	0.4206582435
18.98684874	0.4218582188
19.04526257	0.423052872
19.09937037	0.4241607214
19.15534628	0.4253080075
19.213184	0.4264946284
19.27078339	0.4276774517
19.32997684	0.4288940465
19.38206897	0.4299654793
19.4406618	0.4311714158
19.49944176	0.4323819604
19.55603688	0.4335481383
19.60738828	0.4346067302
19.66839795	0.4358649124
19.72003723	0.4369301964
19.78005571	0.4381686516
19.8331375	0.4392641822
19.8913287	0.4404653143
19.94669425	0.4416081964
20.00441471	0.4427996923
20.05737759	0.4438929174
20.11445993	0.4450710392
20.17370311	0.4462935363
20.22523389	0.4473566421
20.28084647	0.4485036419
20.33825421	0.449687258
20.3943721	0.4508438158
20.44862763	0.4519614958
20.50882183	0.4532008771
20.56286689	0.4543130198
20.62052792	0.4554988546
20.67273881	0.4565719139
20.72977749	0.4577433914
20.78340709	0.4588440354
20.83942504	0.4599927982
20.8941532	0.4611141757
20.9514069	0.4622862589
21.00650911	0.463413241
21.06281895	0.4645638016
21.11862279	0.4657028572
21.16986612	0.4667477622
21.22855638	0.4679432198
21.28101339	0.4690104992
21.33690615	0.4701463774
21.39036683	0.4712315315
21.44968736	0.4724340977
21.50102028	0.4734733984
21.55924539	0.4746506951
21.61227616	0.4757214977
21.6702455	0.4768903809
21.72023161	0.4778968847
21.77712458	0.4790408412
21.8320449	0.480143461
21.88689484	0.4812429933
21.94150898	0.4823361031
21.99394436	0.4833839828
22.05059376	0.4845142581
22.10455153	0.4855890433
22.16130485	0.4867175998
22.21264984	0.4877368932
22.26936233	0.4888608161
22.32365048	0.4899347723
22.37777504	0.4910035947
22.43427512	0.4921172778
22.48628397	0.4931405584
22.53951879	0.4941860754
22.59826216	0.4953375383
22.65141878	0.496377442
22.70575148	0.4974383173
22.7609757	0.4985144675
22.81171039	0.4995012164
22.86576358	0.5005504702
22.91937663	0.5015890844
22.97669458	0.5026971409
23.02724851	0.5036724199
23.08554645	0.504794727
23.13812775	0.505804788
23.19012819	0.5068016279
23.24601677	0.5078706975
23.30210185	0.5089411068
23.35310546	0.5099124145
23.40724263	0.5109411734
23.46004923	0.5119424267
23.51726339	0.5130247589
23.56674563	0.5139587217
23.62355062	0.51502848
23.67692405	0.5160312449
23.72975711	0.5170215833
23.78260765	0.5180099738
23.83648678	0.5190152459
23.89357034	0.5200776994
23.94588579	0.5210490413
23.99750501	0.5220052275
24.05266019	0.5230244567
24.10766988	0.5240384585
24.1570229	0.5249460238
24.21545908	0.5260179622
24.26433425	0.5269122936
24.32147462	0.5279552875
24.37598498	0.5289476787
24.42463614	0.5298312514
24.47932698	0.5308220865
24.53435652	0.5318164581
24.58910098	0.5328030835
24.63983532	0.5337151199
24.69234689	0.5346567518
24.74663224	0.535627669
24.80072124	0.5365925183
24.85633544	0.5375819083
24.90530132	0.5384507808
24.96040402	0.5394260322
25.0157105	0.5404022067
25.06898741	0.5413400121
25.11735013	0.5421891482
25.17483619	0.5431957822
25.22351598	0.5440459251
25.28012102	0.5450318365
25.33020728	0.5459018395
25.38513972	0.5468534616
25.43742898	0.5477568048
25.49196732	0.5486964132
25.54203268	0.5495566298
25.59601593	0.5504816628
25.65206864	0.5514394101
25.70084564	0.5522705621
25.75350848	0.5531655463
25.80789523	0.5540872311
25.86108341	0.5549860515
25.91252831	0.5558530106
25.96962922	0.5568125198
26.02091923	0.5576719031
26.07566394	0.5585865805
26.12525455	0.5594128342
26.17945269	0.5603133465
26.23043237	0.5611579915
26.28370379	0.5620381303
26.33576967	0.5628959064
26.39026028	0.5637910425
26.44272442	0.5646503898
26.49635966	0.5655263863
26.54953401	0.5663923289
26.59838113	0.5671855872
26.6543484	0.5680918679
26.70439088	0.5688998535
26.75773083	0.569758634
26.80876882	0.570577992
26.86542275	0.5714848065
26.91446638	0.5722675164
26.97011515	0.5731530668
27.02081811	0.5739575336
27.07626307	0.574834644
27.12408928	0.5755890552
27.17854275	0.5764455554
27.23112704	0.5772701835
27.28366232	0.5780916207
27.33598987	0.5789074066
27.38624678	0.5796886561
27.44056108	0.5805304977
27.49231239	0.5813302208
27.54676342	0.5821691452
27.59604173	0.5829261517
27.65048926	0.5837601158
27.7026266	0.5845562874
27.75462359	0.5853479736
27.80892042	0.5861721844
27.85891703	0.5869288715
27.91010781	0.5877014036
27.96661385	0.5885515361
28.01776226	0.589318703
28.07005825	0.590100768
28.1232287	0.5908935162
28.17209102	0.5916199076
28.22416446	0.5923918005
28.27582915	0.5931553598
28.33108078	0.5939694291
28.37982643	0.5946854978
28.43605547	0.5955090076
28.48678569	0.5962497005
28.53696933	0.5969802868
28.59092046	0.5977633675
28.645077	0.5985469827
28.69434036	0.5992576715
28.74664437	0.6000100157
28.79767668	0.6007418785
28.85298371	0.6015326105
28.90082924	0.6022146255
28.95576973	0.6029954484
29.00740521	0.6037270376
29.05853108	0.604449252
29.10968688	0.6051697487
29.16185157	0.6059022557
29.21713325	0.6066761143
29.26781034	0.6073833361
29.31782509	0.6080792754
29.37127908	0.6088208369
29.42460551	0.6095583352
29.4724597	0.6102182077
29.52913494	0.6109973422
29.57654866	0.6116471832
29.63199343	0.6124048231
29.68489921	0.6131254902
29.73212886	0.6137669644
29.78523357	0.6144861278
29.83867971	0.6152076704
29.89186138	0.6159234137
29.94115833	0.6165848949
29.99219316	0.6172676943
30.04496356	0.6179715792
30.09755479	0.618670921
30.15164106	0.6193879078
30.1992717	0.620017445
30.252883	0.620723938
30.30670435	0.6214309783
30.3585617	0.6221101196
30.40564514	0.6227249615
30.46162205	0.6234537434
30.50903352	0.6240691485
30.56417481	0.6247827477
30.61297572	0.6254123804
30.66650894	0.6261010094
30.71747645	0.626754637
30.77064662	0.6274344427
30.81946534	0.6280567576
30.8721143	0.6287259134
30.92679235	0.6294186853
30.974382	0.63001985
31.02577207	0.6306671506
31.07885433	0.6313337308
31.13077645	0.6319837485
31.18100582	0.6326107037
31.23676787	0.633304569
31.28686444	0.633926016
31.34034482	0.6345874388
31.38879853	0.6351849164
31.4417632	0.6358360909
31.49159119	0.6364468699
31.54366796	0.6370833221
31.59457483	0.6377036135
31.6478615	0.6383509362
31.69917513	0.6389723957
31.75164289	0.6396059173
31.80366842	0.640232193
31.85146771	0.640805926
31.90624317	0.6414614365
31.95522787	0.6420458829
32.00744843	0.642667108
32.05742311	0.643259854
32.11290554	0.6439159158
32.16094246	0.6444822331
32.21545723	0.6451230103
32.26513456	0.6457051658
32.31946619	0.6463399475
32.36633891	0.6468859798
32.4197144	0.6475059621
32.47126541	0.648102936
32.52277582	0.6486976638
32.57408992	0.6492883654
32.62338032	0.6498541236
32.67665759	0.6504638332
32.72742798	0.6510431106
32.78085442	0.6516508617
32.82921205	0.6521993394
32.88264952	0.6528036564
32.9338267	0.6533806691
32.9848729	0.6539545124
33.03818407	0.6545520193
33.08727952	0.6551006571
33.13755396	0.6556608662
33.1930559	0.6562774473
33.24330204	0.656833947
33.29468198	0.6574013453
33.3469277	0.657976591
33.39494607	0.6585037731
33.44612622	0.6590640717
33.49691083	0.6596184177
33.55122805	0.6602095422
33.59915508	0.6607295991
33.65444648	0.6613277979
33.70433682	0.6618659417
33.75369525	0.6623968403
33.80676539	0.6629659949
33.86004399	0.6635356534
33.90851423	0.6640523989
33.95998188	0.6645995393
34.01020377	0.665131892
34.06463872	0.6657071866
34.11173499	0.6662034869
34.16582097	0.6667718075
34.21665901	0.6673044097
34.2670007	0.6678302988
34.31737715	0.6683550494
34.36875254	0.6688886637
34.42320368	0.6694525311
34.47312473	0.6699679616
34.52239827	0.6704752806
34.57506545	0.6710159797
34.62761245	0.6715538434
34.67477182	0.672035203
34.73062981	0.6726036951
34.77736447	0.6730779609
34.8320205	0.6736310308
34.88417897	0.6741572427
34.93074584	0.6746257392
34.98311018	0.6751510993
35.03581635	0.6756783301
35.0882668	0.6762014562
35.13689045	0.6766850417
35.18723276	0.6771843329
35.2392919	0.6776991726
35.29117909	0.678210821
35.34454629	0.6787355164
35.39154784	0.6791963316
35.44445565	0.6797136081
35.49757563	0.6802314245
35.54876178	0.6807289408
35.59523967	0.6811794664
35.6505014	0.6817136215
35.69731112	0.6821647973
35.75175712	0.6826881006
35.79994676	0.6831499528
35.85281381	0.6836552146
35.90315128	0.6841349258
35.95566853	0.6846339858
36.00389163	0.6850909631
36.05590236	0.6855824684
36.10992208	0.6860914649
36.15694245	0.6865332758
36.2077216	0.6870091191
36.26017698	0.6874992727
36.31148996	0.6879773827
36.36113382	0.688438657
36.41625019	0.6889493065
36.46577053	0.6894067917
36.51863973	0.6898938436
36.56654323	0.6903339312
36.61891027	0.6908137046
36.66817962	0.691263843
36.71967624	0.6917330347
36.77001961	0.6921904436
36.82272025	0.6926679241
36.87347319	0.6931264614
36.92537134	0.6935940344
36.9768357	0.6940563953
37.02412258	0.6944800846
37.07831455	0.694964305
37.12678078	0.6953961576
37.17845205	0.6958553182
37.22790436	0.6962935567
37.28281058	0.6967787526
37.33035178	0.6971977011
37.3843075	0.6976718725
37.43347862	0.6981027929
37.48726013	0.6985728086
37.53366116	0.6989772288
37.5865028	0.6994365531
37.63754148	0.6998789654
37.68854317	0.7003198446
37.73935363	0.7007578699
37.7881632	0.7011775213
37.84092394	0.7016299088
37.8912052	0.7020598468
37.94412015	0.7025110551
37.99201764	0.7029183786
38.04494974	0.7033673046
38.09564594	0.7037960787
38.14621534	0.7042226255
38.19903166	0.7046668982
38.24767416	0.7050749574
38.29748752	0.705491745
38.35248364	0.7059506157
38.40227473	0.7063649021
38.45319215	0.7067874288
38.50497045	0.7072159306
38.55256177	0.7076087464
38.60328941	0.7080263608
38.6536277	0.7084396635
38.70747051	0.7088805246
38.75498146	0.7092685013
38.80979575	0.709714911
38.85925824	0.71011663
38.90819584	0.7105130577
38.96081622	0.7109381812
39.01364608	0.7113638161
39.06171051	0.7117500329
39.11274976	0.712159089
39.16255609	0.7125572103
39.21654335	0.7129875804
39.26325456	0.7133589686
39.31690092	0.7137843793
39.36732826	0.7141831785
39.41726562	0.7145770704
39.46723981	0.714970228
39.51820737	0.7153701484
39.5722289	0.7157928762
39.62175843	0.7161794121
39.67064771	0.716559978
39.72290658	0.7169657079
39.77504864	0.7173694376
39.82184667	0.7177308623
39.87727916	0.7181578416
39.92365991	0.7185141597
39.97790441	0.7189298099
40.02967254	0.7193254023
40.07589287	0.71967771
40.1278697	0.7200728961
40.18018815	0.7204696144
40.23225504	0.7208633682
40.28052515	0.7212274703
40.33050346	0.7216035093
40.38218833	0.7219913774
40.43370468	0.7223769614
40.48669271	0.7227725026
40.53336218	0.7231199922
40.58589828	0.7235101745
40.63864726	0.7239008882
40.68947799	0.7242764018
40.73563491	0.7246165473
40.79051715	0.7250199557
40.83700725	0.7253607998
40.89108358	0.7257562529
40.93894788	0.7261053754
40.99146	0.7264874272
41.04146144	0.7268502708
41.0936301	0.7272278653
41.14153489	0.7275737235
41.19320419	0.727945825
41.24687135	0.7283312904
41.29358653	0.7286659765
41.34403788	0.7290265482
41.39615653	0.7293980777
41.44714198	0.7297605902
41.49647071	0.7301104424
41.5512392	0.7304978638
41.60044875	0.730845058
41.65298798	0.7312148034
41.70059415	0.7315489956
41.75263789	0.7319134325
41.80160475	0.7322554616
41.85278691	0.7326120742
41.90282455	0.732959836
41.95520693	0.7333229685
42.00565507	0.7336718009
42.05724324	0.7340276149
42.10840193	0.7343795699
42.15540942	0.7347021814
42.20928294	0.7350709935
42.25746592	0.7354000185
42.30883682	0.7357499522
42.3580032	0.7360840399
42.41259373	0.7364540386
42.45986306	0.7367736146
42.51351188	0.7371354224
42.56240484	0.7374643276
42.61588376	0.7378231807
42.66202511	0.7381320427
42.71457256	0.7384829373
42.76532864	0.7388210147
42.81604945	0.7391580207
42.86658157	0.7394929444
42.91512515	0.739813912
42.96759991	0.7401600197
43.01761008	0.7404890503
43.07024127	0.7408344625
43.11788327	0.7411463707
43.17053449	0.7414902363
43.22096313	0.7418187645
43.27126703	0.7421456819
43.32380753	0.7424862862
43.37219734	0.7427992189
43.42175325	0.7431189357
43.47646666	0.7434710405
43.52600319	0.7437890302
43.57666162	0.7441134385
43.62817794	0.7444425313
43.67552969	0.7447443028
43.72600326	0.7450652154
43.77609074	0.7453829064
43.82966669	0.7457218814
43.87694338	0.7460202801
43.93148881	0.7463637206
43.98070997	0.7466728704
44.02941	0.7469780335
44.08177624	0.7473053804
44.13435231	0.7476332191
44.18218701	0.7479307815
44.23298354	0.7482460289
44.28255421	0.7485529365
44.33628737	0.7488848015
44.38277983	0.7491712659
44.43617624	0.7494994924
44.48636984	0.7498072767
44.53607689	0.7501113593
44.58582176	0.75041496
44.63655662	0.7507238704
44.69033278	0.7510504937
44.73963851	0.7513492394
44.78830798	0.7516434518
44.84033305	0.7519572067
44.89224304	0.7522695054
44.9388338	0.7525491567
44.99402203	0.7528796243
45.04019942	0.7531554803
45.09420726	0.75347736
45.14575072	0.7537837966
45.19177142	0.7540567776
45.24352484	0.7543630652
45.29561956	0.7546706286
45.34746493	0.7549759813
45.39553068	0.7552584172
45.44529841	0.755550191
45.4967666	0.7558512271
45.54806805	0.7561505749
45.60083615	0.7564577405
45.64731287	0.756727664
45.69963303	0.7570308323
45.75216629	0.7573345004
45.8027902	0.7576264368
45.84876018	0.7578909465
45.90342123	0.7582047375
45.94972488	0.7584699357
46.00358538	0.7587777065
46.05125957	0.7590494942
46.10356413	0.7593469973
46.15336891	0.7596296209
46.20533338	0.7599238148
46.25305157	0.7601933545
46.30452055	0.7604834238
46.3579807	0.7607839954
46.40451655	0.7610450411
46.4547751	0.7613263498
46.50669556	0.7616162865
46.55748807	0.761899264
46.60663102	0.7621724316
46.66119425	0.762475017
46.71022028	0.7627462586
46.76256452	0.7630351956
46.80999483	0.7632964187
46.86184722	0.7635813575
46.9106349	0.7638488476
46.96163065	0.7641278163
47.0114869	0.7643999334
47.0636803	0.7646841541
47.11394732	0.7649572556
47.16535116	0.7652358973
47.21632792	0.7655115906
47.26316901	0.7657643633
47.31685271	0.7660534107
47.36486673	0.7663113443
47.41605832	0.7665857396
47.46505388	0.7668477778
47.51945564	0.76713806
47.5665623	0.767388849
47.62002734	0.7676728534
47.66875361	0.7679310988
47.72205106	0.7682129322
47.76803655	0.7684555659
47.8204073	0.7687312889
47.87099352	0.7689970107
47.92154536	0.7692619589
47.97190992	0.7695253379
48.02029327	0.7697778057
48.0725956	0.7700501181
48.12244222	0.7703090618
48.17490209	0.7705809682
48.2223897	0.7708265627
48.27487108	0.7710973888
48.32513781	0.7713562024
48.37528093	0.7716138122
48.42765428	0.7718822767
48.47589085	0.7721289928
48.52529051	0.7723811193
48.57983222	0.7726588591
48.62921401	0.7729097541
48.67971492	0.7731657775
48.73107178	0.7734255637
48.77827761	0.773663841
48.82859632	0.7739172936
48.8785308	0.7741682642
48.93194386	0.7744361174
48.97907745	0.7746719664
49.03345852	0.7749434838
49.08253206	0.775187954
49.13108665	0.7754293296
49.1832972	0.7756883162
49.23571769	0.7759477584
49.28341146	0.7761832987
49.33405899	0.7764328977
49.38348489	0.7766759532
49.43706183	0.7769388397
49.48341973	0.7771658173
49.53666226	0.7774259478
49.58671187	0.7776699383
49.63627695	0.7779110525
49.68588036	0.7781518424
49.73647156	0.7783969026
49.79009616	0.7786560798
49.83926354	0.7788931946
49.88779702	0.7791267661
49.93967737	0.7793759122
49.99144361	0.7796239636
50.0379059	0.779846136
50.09294261	0.7801087437
50.13899378	0.7803280068
50.19285464	0.7805839125
50.24425846	0.7808276013
50.29015499	0.7810447351
50.34176938	0.7812884179
50.39372476	0.7815331756
50.44543208	0.7817762334
50.49337038	0.7820011024
50.54300671	0.7822334594
50.59433959	0.7824732494
50.64550676	0.7827117517
50.69813736	0.7829565423
50.74449348	0.7831717031
50.79667844	0.7834134195
50.84907656	0.7836555933
50.8995708	0.7838884668
50.94542351	0.7840995096
50.99994573	0.7843499304
51.04613226	0.7845616209
51.09985711	0.7848073512
51.14741174	0.7850244024
51.19958568	0.7852620446
51.24926661	0.7854878541
51.30110241	0.7857229627
51.34870293	0.7859384176
51.40004554	0.7861703352
51.45337499	0.7864107069
51.49979753	0.7866195167
51.54993422	0.7868445841
51.60172932	0.7870766083
51.65239972	0.7873031159
51.701425	0.7875218205
51.75585815	0.7877641343
51.80476781	0.7879813982
51.85698831	0.7882128889
51.90430696	0.7884222225
51.95603779	0.7886506116
52.00471155	0.7888650631
52.05558872	0.789088767
52.10532953	0.7893070257
52.15740258	0.789535044
52.20755417	0.7897541917
52.25884046	0.7899778354
52.30970114	0.7901991628
52.35643599	0.7904021332
52.40999843	0.7906342829
52.45790445	0.7908414897
52.50898135	0.7910619688
52.55786758	0.791272565
52.61214847	0.7915059134
52.65915089	0.7917075593
52.71249811	0.7919359619
52.76111743	0.7921436948
52.81429839	0.7923704522
52.86018377	0.7925657124
52.91244097	0.7927876486
52.96291795	0.7930015821
53.01336107	0.7932149395
53.06361776	0.7934270794
53.11189789	0.7936304741
53.16408909	0.7938499035
53.21383022	0.7940586061
53.26617953	0.7942778043
53.31356745	0.7944758335
53.36593911	0.7946942541
53.41610116	0.7949030323
53.46614029	0.7951108839
53.51840546	0.7953275407
53.5665428	0.7955266884
53.61584122	0.7957302455
53.67027161	0.795954531
53.71955303	0.7961571828
53.7699517	0.7963640202
53.821205	0.7965739425
53.868316	0.7967665242
53.91853402	0.7969714127
53.96836898	0.7971743375
54.02167601	0.7973909594
54.06871641	0.7975817386
54.12299039	0.7978014163
54.17196767	0.7979992534
54.22042738	0.7981946256
54.27253632	0.7984042962
54.3248552	0.798614381
54.37245688	0.7988051505
54.42300699	0.7990073474
54.47233819	0.799204284
54.52581289	0.7994173337
54.57208266	0.7996013197
54.62522436	0.799812222
54.67517957	0.8000100805
54.72465152	0.8002056461
54.77416208	0.8004009882
54.82465896	0.8005998351
54.87818397	0.8008101811
54.9272604	0.8010026616
54.97570444	0.8011923032
55.02748955	0.8013946311
55.07916114	0.801596112
55.12553878	0.8017766083
55.18047563	0.8019899983
55.22644356	0.8021682034
55.28020743	0.8023762312
55.33151905	0.8025743694
55.37733357	0.8027509505
55.42885606	0.8029491607
55.48071931	0.8031482862
55.53233529	0.8033460694
55.58018924	0.8035290879
55.62973853	0.8037182373
55.68098176	0.8039134764
55.73205991	0.8041077063
55.78459929	0.8043070979
55.83087537	0.8044823889
55.88297055	0.8046793527
55.93527888	0.8048767296
55.98568694	0.8050665647
56.03146167	0.8052386361
56.08589149	0.8054428537
56.13200006	0.8056155208
56.18563455	0.8058159914
56.23310951	0.8059930999
56.28519636	0.8061870476
56.33479467	0.8063713744
56.3865446	0.8065633297
56.43406655	0.8067392721
56.48532472	0.8069286942
56.53856681	0.8071250608
56.58491359	0.807295676
56.63496874	0.807479609
56.68667991	0.8076692642
56.73726852	0.8078544463
56.78621496	0.808033283
56.8405609	0.808231464
56.88939249	0.8084091923
56.94152996	0.8085985947
56.98877364	0.8087699006
57.0404228	0.8089568354
57.08902001	0.8091323955
57.13981745	0.8093155643
57.18948059	0.8094943082
57.24147263	0.8096810805
57.29154649	0.809860621
57.34275359	0.8100438797
57.39353602	0.8102252748
57.44019923	0.8103916552
57.49367986	0.81058199
57.54151296	0.8107519066
57.59251241	0.81093274
57.64132478	0.8111054996
57.69552395	0.81129696
57.74245587	0.8114624396
57.79572337	0.8116499115
57.8442703	0.8118204497
57.89737236	0.8120066408
57.94318991	0.8121669985
57.99537012	0.8123492966
58.04577302	0.8125250542
58.09614237	0.8127003706
58.14632582	0.8128747185
58.19453584	0.813041909
58.24665152	0.8132223128
58.29632095	0.8133939292
58.34859506	0.8135742094
58.39591515	0.8137371083
58.44821211	0.8139168134
58.49830288	0.8140886169
58.54827114	0.8142596886
58.60046257	0.81443804
58.64853222	0.8146020074
58.69776156	0.8147696344
58.75211596	0.814954365
58.80132883	0.815121308
58.85165764	0.8152917293
58.90284015	0.8154647234
58.94988631	0.815623455
59.00003544	0.8157923592
59.04980227	0.8159596741
59.1030367	0.816138315
59.15001325	0.8162956718
59.20421382	0.8164768968
59.25312509	0.8166401336
59.30151972	0.8168013642
59.35355892	0.8169744248
59.40580802	0.8171478588
59.45334645	0.8173053746
59.5038296	0.8174723543
59.55309569	0.817635018
59.60650006	0.817811022
59.65270918	0.8179630421
59.70578147	0.818137332
59.75567166	0.8183008714
59.80507944	0.8184625434
59.854526	0.818624058
59.90495783	0.8187884986
59.95841412	0.8189624796
60.00742778	0.8191217116
60.05581006	0.8192786212
60.10752937	0.819446056
60.15913554	0.8196128192
60.20545466	0.8197622385
60.26032243	0.8199389183
60.30623274	0.8200864914
60.35992947	0.8202587899
60.41117723	0.8204229264
60.45693492	0.8205692291
60.50839372	0.820733479
60.56019307	0.8208985159
60.61174568	0.8210624687
60.65954108	0.8212142075
60.70902995	0.8213710549
60.76021089	0.8215329791
60.81122717	0.8216940938
60.86370314	0.8218595186
60.90992354	0.8220049722
60.96195626	0.8221684362
61.01420209	0.8223322712
61.06455012	0.8224898728
61.11027052	0.8226327495
61.16463596	0.8228023463
61.21069017	0.8229457649
61.26426163	0.8231123045
61.31168099	0.8232594606
61.36370704	0.8234206343
61.41324766	0.8235738382
61.46493759	0.8237334089
61.51240462	0.8238796918
61.56360375	0.8240372073
61.61678473	0.8242005252
61.66307848	0.8243424486
61.71307655	0.824495474
61.76472894	0.8246532859
61.81526025	0.8248074011
61.86415143	0.8249562592
61.91843622	0.8251212462
61.96721305	0.8252692308
62.01929224	0.8254269611
62.06648329	0.8255696437
62.1180751	0.8257253682
62.16661852	0.8258716405
62.21735992	0.8260242763
62.26696845	0.8261732486
62.31890351	0.826328937
62.36892267	0.8264786214
62.42007402	0.8266314301
62.47080134	0.8267827092
62.51741407	0.8269214875
62.57083704	0.8270802714
62.61861875	0.8272220441
62.66956356	0.8273729489
62.71832381	0.8275171386
62.77246531	0.8276769621
62.81934744	0.8278151197
62.87255862	0.8279716629
62.92105439	0.8281140885
62.97410067	0.8282696113
63.01987024	0.8284035762
63.071996	0.8285558935
63.12234645	0.8287027693
63.17266357	0.8288492991
63.22279515	0.8289950419
63.2709555	0.8291348227
63.32301765	0.8292856739
63.37263623	0.8294291995
63.42485699	0.8295799942
63.47212896	0.8297162711
63.52437288	0.8298666305
63.57441303	0.830010401
63.62433095	0.8301535808
63.67646996	0.8303028765
63.72449149	0.8304401524
63.77367171	0.8305805128
63.82797204	0.8307352188
63.87713612	0.8308750501
63.92741519	0.8310178162
63.97854728	0.8311627597
64.02554723	0.8312957729
64.07564726	0.831437331
64.12536552	0.8315775781
64.17854815	0.8317273419
64.22547914	0.8318592819
64.27962732	0.8320112576
64.32849146	0.8321481694
64.37683959	0.832283418
64.42882895	0.8324286117
64.48102818	0.8325741412
64.52852137	0.832706333
64.57895663	0.8328464875
64.62817612	0.8329830394
64.68153014	0.8331308124
64.72769584	0.8332584672
64.7807184	0.8334048436
64.830562	0.833542212
64.87992378	0.8336780314
64.92932444	0.8338137382
64.97970959	0.8339519235
65.03311658	0.834098148
65.08208517	0.8342319964
65.1304231	0.8343639112
65.18209514	0.834504695
65.23365429	0.834644935
65.27993135	0.8347706073
65.33474943	0.8349192293
65.38061831	0.8350433848
65.43426671	0.8351883629
65.4854685	0.835326494
65.53118527	0.8354496339
65.58259818	0.8355878987
65.63435148	0.8357268464
65.68585842	0.8358649018
65.73361159	0.8359926905
65.78305687	0.8361247996
65.83419287	0.8362612043
65.88516449	0.8363969466
65.93759466	0.8365363406
65.98377485	0.8366589231
66.03576244	0.8367967031
66.08796309	0.836934816
66.13826772	0.8370676933
66.18394882	0.8371881719
66.23826767	0.8373312019
66.28428253	0.8374521713
66.33780836	0.8375926622
66.38518745	0.8377168188
66.43716945	0.8378528209
66.48666825	0.8379821162
66.53831468	0.8381168035
66.58574189	0.8382402921
66.63689819	0.8383732811
66.69003481	0.8385111888
66.73629007	0.8386310472
66.78624668	0.8387602986
66.83785639	0.8388936115
66.88834605	0.8390238198
66.93719706	0.8391496036
66.99143738	0.8392890359
67.04017438	0.8394141167
67.09221117	0.8395474533
67.13936391	0.8396680857
67.19091396	0.8397997621
67.2394182	0.8399234628
67.29011877	0.8400525623
67.33968751	0.8401785803
67.39158102	0.8403102977
67.4415603	0.8404369529
67.49267098	0.8405662692
67.54335809	0.8406943086
67.58993398	0.8408117831
67.64331484	0.8409462099
67.691059	0.8410662514
67.7419639	0.8411940419
67.79068606	0.8413161621
67.84478538	0.8414515418
67.89163111	0.8415685849
67.94480109	0.8417012214
67.99325942	0.8418219126
68.04626487	0.8419537199
68.09199931	0.8420672716
68.14408517	0.8421963958
68.19439721	0.8423209238
68.24467605	0.8424451749
68.29476959	0.842568775
68.34289351	0.8426873342
68.3949164	0.8428152998
68.44449766	0.8429370674
68.49667926	0.8430650191
68.54391588	0.8431806672
68.59612086	0.8433082825
68.6461238	0.8434303219
68.69600473	0.8435518755
68.74810521	0.8436786382
68.79609135	0.8437952102
68.84523543	0.8439144164
68.89949598	0.8440458238
68.94862415	0.8441646124
68.99886659	0.8442859095
69.04996154	0.8444090727
69.09692745	0.8445221125
69.14699129	0.8446424292
69.19667375	0.8447616466
69.24981819	0.8448889706
69.29671557	0.8450011556
69.35082508	0.8451303931
69.39965444	0.8452468357
69.44796825	0.8453618779
69.4999208	0.8454853951
69.55208319	0.8456092143
69.59954295	0.8457216997
69.64994281	0.8458409754
69.69912785	0.8459571998
69.75244464	0.8460829911
69.7985782	0.8461916704
69.85156397	0.8463163039
69.90137308	0.8464332824
69.95070079	0.8465489563
70.00006746	0.8466645484
70.05041804	0.8467822664
70.10378848	0.8469068489
70.15272367	0.8470209015
70.2010287	0.84713332
70.25266569	0.8472533115
70.30418996	0.8473728548
70.35043579	0.8474799933
70.40521699	0.8476067127
70.45105509	0.8477125844
70.5046676	0.8478362273
70.55583524	0.847954046
70.60152159	0.8480590904
70.65290039	0.8481770511
70.70461945	0.8482956095
70.75609241	0.8484134212
70.80381416	0.8485224849
70.853227	0.8486352492
70.90432954	0.8487516943
70.9552679	0.8488675884
71.00766396	0.848986615
71.05381419	0.8490912991
71.10576814	0.8492089755
71.15793511	0.8493269511
71.20820737	0.8494404684
71.25385915	0.8495434054
71.30814324	0.8496656249
71.35412874	0.849769006
71.4076205	0.8498890847
71.45496952	0.849995215
71.50691862	0.8501114848
71.55638617	0.8502220342
71.60800009	0.8503372077
71.65539753	0.8504428175
71.7065218	0.8505565654
71.75962525	0.850674535
71.80585171	0.8507770768
71.8557773	0.8508876671
71.90735504	0.8510017461
71.95781353	0.8511131819
72.00663445	0.8512208437
72.06084146	0.851340202
72.10954861	0.8514472879
72.16155361	0.8515614553
72.20867763	0.8516647569
72.26019636	0.8517775289
72.30867122	0.8518834825
72.35934115	0.8519940732
72.40888001	0.8521020368
72.46074234	0.8522148964
72.51069166	0.8523234314
72.56177179	0.8524342598
72.61242868	0.8525440067
72.65897688	0.8526447093
72.71232609	0.8527599573
72.76004202	0.8528628843
72.81091689	0.8529724679
72.85961039	0.8530772011
72.91367798	0.8531933196
72.9604963	0.8532937219
73.01363525	0.8534075136
73.06206539	0.8535110691
73.11504007	0.8536241756
73.16074805	0.8537216275
73.21280384	0.8538324563
73.2630869	0.8539393525
73.31333687	0.8540460232
73.36340173	0.854152147
73.41149816	0.8542539539
73.46349141	0.8543638506
73.5130445	0.8544684363
73.56519654	0.8545783462
73.61240647	0.8546776984
73.66458202	0.8547873437
73.71455685	0.8548922102
73.76440981	0.8549966711
73.81648116	0.8551056208
73.86444054	0.8552058231
73.91355728	0.8553083007
73.96778773	0.8554212803
74.01688871	0.8555234223
74.06710343	0.8556277329
74.11817026	0.8557336601
74.16511039	0.8558308911
74.21514682	0.8559343924
74.26480214	0.8560369593
74.31791763	0.8561465129
74.36478954	0.8562430512
74.41886973	0.8563542758
74.4676727	0.8564545002
74.51596047	0.8565535298
74.56788509	0.8566598664
74.6200195	0.8567664751
74.66745388	0.8568633358
74.71782686	0.8569660546
74.76698574	0.8570661564
74.82027423	0.8571745101
74.86638338	0.857268134
74.91934117	0.8573755134
74.96912405	0.8574763089
75.01842585	0.8575759908
75.06776666	0.8576756128
75.11809093	0.8577770779
75.17143356	0.8578844717
75.22034331	0.8579827991
75.2686233	0.8580797279
75.32023358	0.8581831974
75.37173128	0.8582862916
75.41795332	0.8583786976
75.47270641	0.8584880037
75.51852105	0.8585793366
75.57210618	0.8586860117
75.62324777	0.858787673
75.66891091	0.8588783212
75.72026368	0.858980126
75.77195661	0.8590824578
75.82340362	0.8591841561
75.87110138	0.8592783127
75.92048944	0.8593756742
75.97156641	0.8594762242
76.02247936	0.8595763091
76.07484935	0.8596791104
76.12097667	0.8597695335
76.17290489	0.8598711895
76.2250461	0.8599731151
76.27529359	0.8600711993
76.32092295	0.8601601505
76.37518043	0.8602657754
76.42114344	0.860355129
76.47460912	0.8604589251
76.5219351	0.8605506738
76.57385899	0.8606511984
76.6233026	0.8607467872
76.6748916	0.8608463847
76.72226621	0.8609377211
76.77336592	0.8610361058
76.82644392	0.8611381528
76.87264829	0.8612268634
76.92255007	0.8613225463
76.97410328	0.8614212579
77.02453783	0.8615176924
77.07333565	0.8616108703
77.12751707	0.8617141819
77.17620129	0.8618068809
77.22818186	0.86190572
77.2752838	0.8619951611
77.32677846	0.8620928117
77.37523072	0.8621845674
77.42587708	0.8622803485
77.47539297	0.8623738636
77.52723129	0.8624716296
77.57715756	0.8625656589
77.62821417	0.8626616848
77.6788478	0.8627567834
77.72537467	0.8628440533
77.7786995	0.8629439384
77.82639367	0.8630331539
77.8772454	0.8631281487
77.92591681	0.8632189476
77.97995993	0.8633196275
78.02675712	0.8634066894
78.07987214	0.8635053715
78.12828052	0.8635951856
78.18123147	0.8636932931
78.22691901	0.8637778302
78.27895159	0.8638739807
78.32921229	0.8639667288
78.37943996	0.8640592904
78.42948266	0.8641513865
78.47755784	0.8642397449
78.52952819	0.8643351336
78.57905951	0.8644259216
78.63118868	0.8645213408
78.67837796	0.8646076026
78.73053075	0.8647028105
78.78048384	0.864793878
78.83031516	0.8648846019
78.88236396	0.8649792338
78.93030262	0.8650662762
78.97939819	0.8651553035
79.03360532	0.8652534641
79.08268525	0.8653422176
79.13287848	0.865432864
79.18392352	0.8655249242
79.23084366	0.8656094346
79.28085884	0.8656994034
79.33049311	0.8657885684
79.38358616	0.8658838166
79.4304383	0.865967757
79.48449574	0.8660644766
79.53327823	0.8661516391
79.58154578	0.8662377704
79.63344871	0.8663302658
79.68556141	0.866423007
79.73297607	0.8665072763
79.78332816	0.8665966504
79.8324667	0.8666837556
79.8857332	0.8667780505
79.93182336	0.8668595344
79.98475941	0.866952999
80.03452188	0.8670407412
80.08380354	0.8671275221
80.13312422	0.867214259
80.18342802	0.8673026087
80.236749	0.8673961299
80.28563895	0.8674817641
80.33389943	0.8675661878
80.38548892	0.8676563168
80.43696591	0.8677461275
80.48316941	0.8678266344
80.53790059	0.8679218742
80.58369694	0.8680014612
80.63726074	0.8680944257
80.688382	0.8681830295
80.73402705	0.8682620418
80.78535951	0.8683507865
80.83703205	0.8684399989
80.88845881	0.8685286676
80.93613784	0.8686107683
80.98550655	0.8686956711
81.03656356	0.8687833625
81.08745666	0.8688706563
81.13980628	0.8689603279
81.1859157	0.8690392093
81.23782381	0.8691278978
81.28994488	0.8692168298
81.34017302	0.8693024182
81.38578483	0.8693800438
81.4400215	0.8694722284
81.48596692	0.8695502194
81.53941218	0.8696408243
81.58672014	0.8697209203
81.6386243	0.8698086854
81.68804916	0.8698921488
81.73961865	0.8699791203
81.78697538	0.8700588851
81.83805585	0.8701448127
81.89111391	0.8702339474
81.93730097	0.8703114399
81.98718409	0.8703950303
82.03871807	0.8704812744
82.08913384	0.8705655366
82.13791354	0.8706469605
82.19207489	0.8707372481
82.24074112	0.8708182683
82.29270253	0.8709046628
82.33978714	0.8709828494
82.39126289	0.87106822
82.4396974	0.8711484441
82.49032527	0.8712321949
82.5398231	0.8713139716
82.59164257	0.8713994732
82.64155072	0.8714817142
82.69258885	0.871565709
82.74320419	0.8716489
82.78971429	0.8717252492
82.84301994	0.8718126424
82.890697	0.8718907073
82.94153054	0.8719738363
82.99018456	0.8720533005
83.04420843	0.87214142
83.09098898	0.8722176272
83.14408516	0.8723040131
83.19247641	0.8723826431
83.24540867	0.8724685412
83.29108011	0.872542564
83.3430944	0.8726267629
83.39333748	0.8727079895
83.44354757	0.8727890598
83.4935728	0.8728697293
83.54163124	0.8729471314
83.59358353	0.8730306992
83.64309767	0.8731102433
83.69520881	0.8731938524
83.7423818	0.8732694439
83.79451663	0.873352882
83.84445255	0.8734326984
83.89426678	0.8735122205
83.94629778	0.8735951752
83.99422008	0.8736714834
84.04329893	0.8737495381
84.09748764	0.8738356081
84.14655093	0.8739134363
84.19672719	0.8739929312
84.24775499	0.8740736728
84.29465934	0.874147799
84.34465771	0.8742267192
84.39427534	0.874304941
84.44735063	0.8743885066
84.49418713	0.8744621574
84.54822657	0.8745470282
84.59699285	0.8746235192
84.64524439	0.8746991114
84.69713016	0.8747802958
84.74922565	0.874861703
84.7966247	0.8749356798
84.84696024	0.8750141442
84.89608267	0.8750906231
84.94933174	0.8751734215
84.99540686	0.8752449767
85.04832566	0.8753270595
85.09807197	0.8754041234
85.14733764	0.8754803491
85.19664236	0.8755565424
85.24692992	0.8756341588
85.30023372	0.8757163254
85.34910796	0.8757915689
85.39735296	0.8758657547
85.44892594	0.8759449603
85.50038649	0.876023893
85.54657527	0.8760946544
85.60128905	0.876178372
85.64707088	0.8762483363
85.70061771	0.8763300672
85.75172283	0.876407971
85.7973535	0.8764774471
85.84866981	0.876555487
85.90032613	0.8766339448
85.9517368	0.876711931
85.99940093	0.8767841462
86.04875425	0.8768588318
86.09979539	0.8769359768
86.15067269	0.8770127784
86.20300609	0.8770916784
86.24910126	0.8771610899
86.30099337	0.8772391372
86.3530984	0.8773174054
86.40331112	0.877392737
86.44890895	0.8774610653
86.50312904	0.8775422154
86.54906045	0.8776108762
86.60248945	0.8776906484
86.64978304	0.8777611737
86.70167146	0.8778384577
86.75108138	0.8779119597
86.8026353	0.8779885572
86.84997778	0.8780588132
86.90104289	0.8781345032
86.95408505	0.8782130245
87.00025829	0.8782812953
87.05012652	0.8783549438
87.10164514	0.8784309366
87.15204593	0.8785051889
87.20081116	0.8785769457
87.25495648	0.8786565203
87.30360833	0.8787279328
87.35555443	0.8788040882
87.40262519	0.8788730139
87.45408584	0.8789482784
87.50250617	0.8790190112
87.55311923	0.8790928591
87.60260263	0.8791649719
87.65440703	0.8792403754
87.70430069	0.8793129091
87.75532403	0.8793869953
87.80592474	0.8794603784
87.85242142	0.8795277312
87.90571172	0.8796048328
87.95337509	0.8796737099
88.00419405	0.8797470606
88.05283415	0.879817183
88.1068426	0.8798949492
88.15360983	0.8799622079
88.20669091	0.880038456
88.25506844	0.8801078637
88.30798571	0.8801836929
88.35364425	0.8802490438
88.40564388	0.8803233842
88.45587282	0.8803951058
88.50606883	0.8804666948
88.55608004	0.8805379354
88.60412505	0.8806062955
88.65606285	0.8806801067
88.70556321	0.8807503694
88.75765987	0.8808242283
88.80481979	0.8808910097
88.85694019	0.8809647287
88.90686234	0.8810352532
88.95666284	0.8811055229
89.00867954	0.8811788315
89.0565887	0.8812462715
89.10565411	0.8813152601
89.15982803	0.8813913387
89.20887794	0.8814601377
89.25904055	0.8815304152
89.31005451	0.8816018002
89.35694615	0.8816673412
89.406931	0.8817371261
89.45653525	0.8818062985
89.50959625	0.881880202
89.55642017	0.881945342
89.61044512	0.882020411
89.65919835	0.8820880731
89.70743702	0.882154945
89.75930896	0.8822267693
89.8113906	0.8822987962
89.85877708	0.8823642536
89.90909929	0.8824336868
89.95820874	0.882501368
90.01144377	0.8825746473
90.05750676	0.8826379806
90.11041167	0.882710637
90.16014494	0.882778856
90.20939772	0.8828463379
90.25868958	0.8829137959
90.30896404	0.8829825189
90.36225399	0.8830552762
90.41111555	0.8831219082
90.45934807	0.8831876081
90.51090772	0.8832577587
90.56235501	0.8833276727
90.6085319	0.8833903536
90.66323163	0.8834645165
90.70900173	0.8835265002
90.76253488	0.8835989137
90.81362696	0.8836679414
90.859246	0.8837295059
90.91054927	0.8837986639
90.96219249	0.8838681974
91.01359015	0.8839373179
91.06124224	0.8840013281
91.11058312	0.8840675326
91.16161141	0.8841359221
91.21247594	0.8842040121
91.26479624	0.8842739676
91.31087988	0.8843355146
91.36275904	0.8844047237
91.4148511	0.8844741338
91.46505133	0.8845409446
91.51063786	0.8846015483
91.56484453	0.8846735293
91.61076459	0.8847344365
91.66418042	0.8848052053
91.71146237	0.8848677752
91.76333805	0.8849363463
91.81273586	0.8850015664
91.86427718	0.885069538
91.9116081	0.8851318865
91.96266078	0.8851990621
92.01569004	0.8852687556
92.06185208	0.8853293552
92.11170823	0.8853947326
92.16321441	0.8854621957
92.21360304	0.8855281185
92.26235653	0.8855918301
92.31648885	0.8856624879
92.36512904	0.8857259028
92.41706271	0.8857935342
92.46412224	0.8858547493
92.51557062	0.8859215986
92.56397944	0.8859844272
92.6145805	0.8860500273
92.66405217	0.8861140905
92.71584432	0.8861810817
92.76572621	0.8862455278
92.81673754	0.8863113578
92.86732636	0.8863765677
92.91381214	0.8864364229
92.96708997	0.8865049463
93.0147422	0.8865661645
93.06554932	0.8866313632
93.1141781	0.8866936966
93.16817401	0.8867628297
93.2149304	0.8868226258
93.26799921	0.8868904185
93.31636557	0.8869521335
93.36927065	0.8870195631
93.4149187	0.8870776789
93.46690639	0.8871437932
93.51712383	0.8872075831
93.56730836	0.8872712593
93.61730817	0.8873346298
93.66534224	0.8873954421
93.71726823	0.887461108
93.76675737	0.8875236213
93.81884224	0.8875893386
93.8659915	0.8876487625
93.91810016	0.887714364
93.96801107	0.8877771272
94.0178004	0.8878396677
94.06980543	0.8879049172
94.11770387	0.8879649474
94.16675833	0.8880263599
94.22092018	0.8880940885
94.26995919	0.8881553407
94.32011066	0.8882179132
94.37111332	0.8882814762
94.41799459	0.8883398393
94.46796842	0.8884019854
94.51756174	0.8884635901
94.57061107	0.8885294129
94.61742472	0.8885874342
94.67143784	0.8886543038
94.72018042	0.8887145796
94.76840857	0.8887741553
94.82026922	0.8888381472
94.87233955	0.888902324
94.91971574	0.8889606511
94.97002707	0.8890225249
95.01912591	0.8890828413
95.07234946	0.889148151
95.11840255	0.8892046
95.17129609	0.889269363
95.2210187	0.8893301746
95.27026095	0.8893903332
95.31954228	0.8894504742
95.36980602	0.8895117469
95.42308464	0.8895766209
95.47193582	0.8896360372
95.52015812	0.8896946261
95.57170687	0.8897571879
95.6231433	0.889819543
95.66931046	0.8898754503
95.7239987	0.8899416033
95.76975919	0.889996896
95.82328112	0.8900614967
95.87436252	0.8901230812
95.91997204	0.8901780105
95.97126463	0.8902397188
96.02289711	0.8903017662
96.0742841	0.8903634491
96.12192633	0.8904205752
96.17125701	0.8904796633
96.22227478	0.8905407053
96.27312883	0.890601484
96.32543837	0.890663932
96.37151257	0.8907188773
96.4233811	0.8907806667
96.47546251	0.8908426395
96.52565251	0.8909022954
96.57122976	0.8909564123
96.62542541	0.8910206927
96.67133616	0.8910750874
96.72474117	0.8911382932
96.77201357	0.8911941799
96.82387879	0.8912554305
96.87326666	0.8913136916
96.92479762	0.8913744144
96.97211905	0.8914301173
97.02316151	0.8914901364
97.07618018	0.8915524092
97.12233301	0.8916065597
97.17217924	0.8916649832
97.22367519	0.8917252742
97.27405383	0.8917841924
97.32279767	0.8918411378
97.37691929	0.8919042959
97.42554989	0.8919609834
97.47747335	0.8920214438
97.52452363	0.8920761716
97.57596193	0.8921359402
97.62436127	0.8921921173
97.67495244	0.8922507762
97.72441447	0.8923080643
97.77619654	0.8923679745
97.82606874	0.8924256122
97.87707018	0.8924844913
97.92764921	0.8925428193
97.97412601	0.8925963609
98.02739357	0.8926576601
98.07503663	0.8927124277
98.12583398	0.8927707598
98.17445345	0.8928265318
98.22843902	0.8928883916
98.27518648	0.8929418999
98.32824517	0.8930025677
98.37660232	0.8930578
98.42949736	0.8931181503
98.47513675	0.8931701676
98.5271146	0.8932293478
98.57732255	0.8932864507
98.62749762	0.8933434553
98.67748802	0.8934001898
98.72551306	0.8934546371
98.77742932	0.8935134336
98.82690919	0.8935694106
98.87898434	0.8936282602
98.9261248	0.8936814773
98.97822376	0.8937402302
99.02812539	0.8937964445
99.07790549	0.8938524628
99.12990089	0.8939109111
99.17779048	0.8939646872
99.2268359	0.8940197049
99.28098777	0.8940803847
99.33001777	0.8941352655
99.38016004	0.8941913326
99.43115336	0.8942482905
99.47802606	0.894300592
99.52799077	0.8943562867
99.57757506	0.8944114995
99.63061475	0.8944704963
99.67741991	0.8945225037
99.73142325	0.8945824458
99.78015702	0.8946364805
99.82837646	0.8946898906
99.88022776	0.8947472633
99.93228873	0.8948048052
99.97965643	0.8948571053
100.0299587	0.8949125888
100.0790488	0.8949666788
100.1322628	0.8950252502
100.1783077	0.895075878
100.2311919	0.8951339658
100.2809056	0.8951885128
100.3301392	0.895242477
100.3794118	0.8952964286
100.4296666	0.8953513987
100.4829359	0.8954096031
100.5317785	0.895462914
100.5799923	0.8955154854
100.631532	0.8955716251
100.6829594	0.8956275825
100.7291185	0.8956777565
100.7837972	0.895737129
100.8295498	0.8957867572
100.8830624	0.8958447431
100.9341349	0.895900025
100.9797366	0.8959493355
101.0310203	0.8960047347
101.0826439	0.8960604415
101.134022	0.8961158244
101.181656	0.8961671188
101.2309783	0.8962201779
101.2819873	0.8962749946
101.3328326	0.8963295781
101.3851333	0.8963856639
101.4311996	0.8964350142
101.4830593	0.8964905148
101.5351319	0.8965461834
101.5853134	0.8965997739
101.6308829	0.8966483911
101.6850694	0.8967061423
101.7309724	0.8967550146
101.7843685	0.8968118067
101.8316329	0.8968620252
101.8834895	0.8969170667
101.9328691	0.8969694247
101.9843914	0.8970239982
102.0317049	0.8970740628
102.0827389	0.8971280097
102.1357488	0.8971839856
102.1818939	0.8972326632
102.2317319	0.8972851847
102.2832194	0.8973393882
102.3335897	0.8973923605
102.3823255	0.8974435619
102.4364382	0.8975003525
102.4850608	0.8975513279
102.5369758	0.897605699
102.5840184	0.8976549176
102.6354483	0.8977086724
102.6838397	0.8977591999
102.7344227	0.8978119625
102.7838767	0.897863495
102.8356503	0.8979173891
102.8855145	0.8979692418
102.9365077	0.8980222143
102.9870785	0.8980746938
103.0335479	0.8981228696
103.0868069	0.8981780284
103.1344423	0.8982273126
103.1852315	0.8982798074
103.2338432	0.8983300009
103.2878201	0.8983856763
103.3345602	0.898433838
103.3876104	0.8984884466
103.4359599	0.8985381654
103.4888465	0.8985924942
103.5344787	0.8986393241
103.5864484	0.8986926052
103.6366484	0.898744019
103.6868156	0.8987953472
103.7367981	0.8988464348
103.7848156	0.8988954655
103.8367237	0.8989484156
103.8861959	0.8989988293
103.9382629	0.8990518331
103.985396	0.8990997663
104.0374869	0.8991526887
104.0873808	0.899203327
104.1371532	0.8992537916
104.1891405	0.899306448
104.2370227	0.8993548979
104.2860606	0.899404469
104.3402041	0.8994591447
104.3892266	0.8995085978
104.4393612	0.8995591226
104.4903467	0.899610453
104.5372122	0.8996575894
104.5871693	0.8997077866
104.636746	0.8997575521
104.6897777	0.8998107311
104.7365757	0.8998576125
104.7905709	0.8999116494
104.8392973	0.8999603635
104.8888949	0.9000099


==> Velib_K=5_a=1_Pbatic_stations.txt <==
0	1
0.01049540613	0.994766066
0.01967265484	0.9902120482
0.03004449799	0.9850905793
0.04054051949	0.9799351639
0.0510427417	0.9748042557
0.06083040558	0.9700472546
0.07101722006	0.9651216684
0.08160921978	0.9600276421
0.0922256132	0.9549499855
0.1032076509	0.9497270411
0.1129333335	0.9451267255
0.1239421377	0.939947944
0.1350610817	0.9347480144
0.1458388096	0.9297370597
0.155680047	0.9251867816
0.1674502162	0.9197762869
0.1774797624	0.9151931196
0.1892153051	0.9098621276
0.1996659261	0.9051436363
0.2112007058	0.8999671354
0.2222524805	0.8950383705
0.2338556156	0.8898963092
0.2445764565	0.885174897
0.2562117566	0.8800829563
0.2683772599	0.8747947838
0.279034486	0.870192277
0.2906158028	0.8652224544
0.3026592484	0.8600893701
0.3145200768	0.8550689937
0.326071184	0.8502129243
0.3389845876	0.8448228745
0.3506678621	0.8399814404
0.3632270673	0.8348142033
0.3746842604	0.830133891
0.3872945781	0.8250194114
0.3992416485	0.8202095036
0.4118156361	0.8151844814
0.424194953	0.8102745045
0.4372471899	0.8051375312
0.4499083834	0.8001934698
0.4629491187	0.7951412225
0.475975725	0.7901348476
0.4880291969	0.7855382975
0.501943189	0.7802748977
0.5144789406	0.7755718414
0.5279402911	0.7705624879
0.5409179396	0.7657731138
0.5554361662	0.7604614793
0.5681008242	0.7558677106
0.5825809138	0.7506605509
0.5958766651	0.7459214459
0.6105289797	0.7407452882
0.6232636609	0.736285924
0.6378719302	0.7312152839
0.652089803	0.7263258492
0.6664043007	0.7214484289
0.680772251	0.7165981464
0.6946758373	0.7119475906
0.709817525	0.7069306493
0.724357229	0.7021596816
0.7397747793	0.6971500749
0.7538338588	0.6926258817
0.7694857078	0.6876381395
0.7845902031	0.6828733937
0.7997683963	0.6781330701
0.815740415	0.6731960021
0.8305586338	0.6686621253
0.845841661	0.664032569
0.862842302	0.6589377504
0.8783497224	0.6543405334
0.8943220289	0.6496550244
0.9106829578	0.6449071489
0.9258265254	0.6405586977
0.9420796382	0.6359405566
0.958321914	0.6313756258
0.975820631	0.6265131096
0.991369404	0.6222403182
1.009433945	0.617332212
1.025850181	0.6129236595
1.042199841	0.6085814426
1.059899133	0.603934759
1.077792921	0.5992934788
1.094180311	0.5950922276
1.111693926	0.590653823
1.128895267	0.5863459143
1.147663644	0.5817030137
1.1640054	0.5777087439
1.182890515	0.5731482807
1.200755972	0.5688882189
1.218555588	0.5646956809
1.236474975	0.560526645
1.254859652	0.5563027226
1.274465254	0.5518572068
1.292547604	0.5478104165
1.310495694	0.5438437489
1.329789078	0.5396348197
1.349149704	0.5354679601
1.366618938	0.5317564423
1.387423712	0.5273953591
1.404923761	0.5237762559
1.425496513	0.5195786242
1.445234857	0.5156084631
1.462943181	0.5120938082
1.482951702	0.5081757739
1.503191453	0.5042692457
1.523431588	0.5004191496
1.542281386	0.4968838166
1.561883529	0.4932583027
1.582244626	0.4895468371
1.602628256	0.4858862407
1.62368491	0.4821619405
1.642305287	0.4789164583
1.663348148	0.475302328
1.684561461	0.4717159004
1.705082136	0.4683004572
1.723781324	0.4652338767
1.746094222	0.4616311278
1.765060508	0.4586165918
1.78719489	0.4551535703
1.806850371	0.4521276316
1.82848126	0.4488506101
1.849140837	0.4457721369
1.870759049	0.4426040743
1.890665227	0.4397346287
1.912192452	0.4366825398
1.93461202	0.4335597874
1.954175138	0.4308810397
1.975350708	0.4280295346
1.997276	0.4251292337
2.018771372	0.4223368671
2.039610161	0.4196776411
2.062792687	0.4167741991
2.083660989	0.4142095973
2.105979406	0.4115177195
2.12623419	0.4091199393
2.148409434	0.4065437259
2.169302441	0.404162884
2.191168233	0.4017190219
2.212570099	0.3993740157
2.234998966	0.3969659876
2.256620672	0.3946922104
2.278749981	0.3924130557
2.3007117	0.3901988063
2.320903998	0.3882045297
2.344058145	0.3859663891
2.364775808	0.3840075195
2.386871592	0.3819635565
2.408024234	0.380050255
2.431513837	0.3779749824
2.45185406	0.3762196737
2.47493803	0.3742741703
2.495972325	0.3725442528
2.518973607	0.3706990059
2.538812179	0.3691462019
2.561395282	0.3674219411
2.583196561	0.3658008989
2.604968897	0.3642244103
2.626644532	0.3626967545
2.647450604	0.3612694073
2.669921304	0.3597705388
2.691315094	0.3583844435
2.71380539	0.3569701057
2.734140114	0.3557288722
2.756584907	0.3544000021
2.77805286	0.3531691555
2.799437299	0.3519819436
2.82173824	0.3507849207
2.842244788	0.3497210221
2.863211491	0.3486695191
2.886318466	0.3475529327
2.907199581	0.3465818142
2.928513162	0.345627506
2.950144131	0.3446969332
2.969986349	0.343876764
2.991093011	0.3430392924
3.011992221	0.3422453966
3.034294723	0.3414367968
3.053928795	0.3407577771
3.076526279	0.3400141439
3.096865812	0.3393793132
3.116940069	0.3387846625
3.138468852	0.3381819861
3.160023459	0.3376147746
3.179580508	0.3371313214
3.200291302	0.336651561
3.220444434	0.3362163948
3.24222409	0.3357810826
3.261012736	0.3354346203
3.282526076	0.3350708399
3.302684317	0.334761742
3.322584431	0.3344866243
3.342436315	0.3342417743
3.362617095	0.3340230501
3.38393369	0.3338249285
3.403410544	0.3336733485
3.422571812	0.3335515514
3.442982837	0.3334515076
3.463274447	0.3333822968
3.48142297	0.3333458467
3.502841636	0.3333336257
3.520696908	0.3333488258
3.541502689	0.3333955452
3.561280784	0.3334687933
3.57887458	0.3335574841
3.598586106	0.3336830705
3.618348086	0.3338366903
3.637935742	0.3340162308
3.656023945	0.3342060536
3.674679782	0.3344259116
3.693894686	0.3346778247
3.712967666	0.3349533384
3.732502559	0.33526172
3.74963806	0.3355539687
3.768848897	0.335905685
3.788053425	0.3362826256
3.80647953	0.3366680126
3.823143126	0.3370364697
3.842871983	0.337497089
3.859511862	0.3379060672
3.878783537	0.3384030594
3.895766334	0.3388617027
3.914317043	0.3393847426
3.931901765	0.3399017251
3.950166379	0.3404604345
3.966864115	0.3409905219
3.984794485	0.3415801966
4.003330746	0.3422119801
4.019393327	0.3427776182
4.036664759	0.3434045715
4.054424347	0.3440694232
4.071716595	0.3447363591
4.088370568	0.345396866
4.106773156	0.3461473935
4.123229097	0.3468368321
4.140716283	0.3475883341
4.156488329	0.3482827267
4.173651051	0.349056156
4.189723407	0.349797209
4.206444616	0.3505853104
4.222714738	0.3513688494
4.23966572	0.352202618
4.255912134	0.3530183605
4.272446102	0.3538651767
4.288763174	0.3547172617
4.303686863	0.3555107643
4.32070891	0.3564323011
4.335859514	0.3572672116
4.351936409	0.358168225
4.36725007	0.3590408137
4.384169478	0.3600210995
4.398748936	0.3608793868
4.415216674	0.3618638731
4.430151378	0.3627704348
4.446407305	0.3637719573
4.460366294	0.3646441825
4.476188561	0.3656464112
4.491396206	0.3666232338
4.50651978	0.3676077333
4.521514374	0.3685966409
4.535850875	0.3695540045
4.55127377	0.3705967861
4.565900526	0.3715979949
4.581218612	0.3726592416
4.595018412	0.3736263758
4.610196384	0.3747021477
4.624662383	0.3757391372
4.639023521	0.376779817
4.653949936	0.3778732209
4.66763134	0.3788858891
4.681577391	0.3799283833
4.696898867	0.3810855314
4.710702269	0.3821385714
4.724751492	0.3832205587
4.738969782	0.3843259672
4.751977802	0.3853463864
4.765779618	0.3864385228
4.779411173	0.38752667
4.793921274	0.3886952287
4.806664885	0.3897302071
4.821297873	0.3909285727
4.834438614	0.3920137211
4.847380963	0.3930907394
4.861232298	0.3942524058
4.875071489	0.3954222802
4.887604163	0.3964896054
4.900852246	0.3976259519
4.913720857	0.3987376523
4.927603855	0.3999456452
4.939560894	0.4009932026
4.953230787	0.4021988581
4.966020031	0.4033345383
4.978627745	0.4044613177
4.991188118	0.4055909319
5.003940214	0.4067449403
5.017393	0.4079700972
5.029670245	0.4090950675
5.041735782	0.4102069683
5.054575106	0.4113970042
5.067326647	0.4125858041
5.0787214	0.4136538757
5.092157956	0.414920251
5.103350298	0.4159807729
5.1163828	0.4172220735
5.128762992	0.4184075721
5.139769477	0.4194666512
5.152094238	0.4206582435
5.164444275	0.4218582188
5.176679866	0.423052872
5.187974535	0.4241607214
5.199619925	0.4253080075
5.211610956	0.4264946284
5.223510683	0.4276774517
5.235696419	0.4288940465
5.246384129	0.4299654793
5.258365386	0.4311714158
5.27034238	0.4323819604
5.281834171	0.4335481383
5.292227421	0.4346067302
5.304533906	0.4358649124
5.314915186	0.4369301964
5.326940817	0.4381686516
5.337540795	0.4392641822
5.349122719	0.4404653143
5.360105213	0.4416081964
5.371516618	0.4427996923
5.381953316	0.4438929174
5.393165433	0.4450710392
5.404762343	0.4462935363
5.414816907	0.4473566421
5.425634037	0.4485036419
5.436763685	0.449687258
5.447607502	0.4508438158
5.458058033	0.4519614958
5.469614251	0.4532008771
5.479955921	0.4543130198
5.49095425	0.4554988546
5.500881798	0.4565719139
5.511693625	0.4577433914
5.521827357	0.4588440354
5.532379587	0.4599927982
5.542656695	0.4611141757
5.553374261	0.4622862589
5.563656654	0.463413241
5.574131752	0.4645638016
5.584480376	0.4657028572
5.593955096	0.4667477622
5.604773801	0.4679432198
5.614413937	0.4690104992
5.624654963	0.4701463774
5.634421114	0.4712315315
5.645224485	0.4724340977
5.654545119	0.4734733984
5.665085898	0.4746506951
5.674657578	0.4757214977
5.685089504	0.4768903809
5.694058862	0.4778968847
5.704238538	0.4790408412
5.714036135	0.480143461
5.723792817	0.4812429933
5.733479592	0.4823361031
5.742753845	0.4833839828
5.752744915	0.4845142581
5.762233919	0.4855890433
5.77218595	0.4867175998
5.781164512	0.4877368932
5.791054165	0.4888608161
5.800494191	0.4899347723
5.809879796	0.4910035947
5.819649857	0.4921172778
5.828618653	0.4931405584
5.837774575	0.4941860754
5.847849602	0.4953375383
5.856941024	0.496377442
5.866208807	0.4974383173
5.875603163	0.4985144675
5.884211294	0.4995012164
5.893358933	0.5005504702
5.902408261	0.5015890844
5.912056881	0.5026971409
5.920544688	0.5036724199
5.930307048	0.504794727
5.939088736	0.505804788
5.947751756	0.5068016279
5.957038674	0.5078706975
5.96633359	0.5089411068
5.974765068	0.5099124145
5.983692532	0.5109411734
5.992378874	0.5119424267
6.001766216	0.5130247589
6.00986495	0.5139587217
6.01913949	0.51502848
6.027831802	0.5160312449
6.036415307	0.5170215833
6.044981093	0.5180099738
6.053692571	0.5190152459
6.062899181	0.5200776994
6.071316165	0.5210490413
6.079601949	0.5220052275
6.088434412	0.5230244567
6.097222218	0.5240384585
6.105088348	0.5249460238
6.11438032	0.5260179622
6.122133904	0.5269122936
6.131177942	0.5279552875
6.139785029	0.5289476787
6.147450023	0.5298312514
6.156047638	0.5308220865
6.164678417	0.5318164581
6.173244647	0.5328030835
6.181165849	0.5337151199
6.189346892	0.5346567518
6.197785554	0.535627669
6.206174896	0.5365925183
6.214781381	0.5375819083
6.222342834	0.5384507808
6.230833965	0.5394260322
6.239337481	0.5404022067
6.247511064	0.5413400121
6.254915641	0.5421891482
6.263698509	0.5431957822
6.271120297	0.5440459251
6.279732486	0.5450318365
6.287336942	0.5459018395
6.295660106	0.5468534616
6.303566311	0.5477568048
6.311795589	0.5486964132
6.319334776	0.5495566298
6.327447798	0.5504816628
6.335854236	0.5514394101
6.343155024	0.5522705621
6.351022406	0.5531655463
6.359131069	0.5540872311
6.367045175	0.5549860515
6.374685078	0.5558530106
6.383148006	0.5568125198
6.390734627	0.5576719031
6.39881663	0.5585865805
6.406123908	0.5594128342
6.414095192	0.5603133465
6.421578992	0.5611579915
6.429384699	0.5620381303
6.436999524	0.5628959064
6.444954013	0.5637910425
6.452598322	0.5646503898
6.460398817	0.5655263863
6.468117966	0.5663923289
6.47519647	0.5671855872
6.483292187	0.5680918679
6.490517791	0.5688998535
6.498206005	0.569758634
6.50554947	0.570577992
6.513686239	0.5714848065
6.520717575	0.5722675164
6.528682023	0.5731530668
6.535925887	0.5739575336
6.543833435	0.574834644
6.550642899	0.5755890552
6.558383072	0.5764455554
6.565844637	0.5772701835
6.573286663	0.5780916207
6.58068685	0.5789074066
6.587782625	0.5796886561
6.595438596	0.5805304977
6.602721142	0.5813302208
6.610370887	0.5821691452
6.617282767	0.5829261517
6.624907455	0.5837601158
6.632196674	0.5845562874
6.639454705	0.5853479736
6.647021521	0.5861721844
6.653978078	0.5869288715
6.661089963	0.5877014036
6.668927659	0.5885515361
6.676010874	0.589318703
6.683241942	0.590100768
6.690582531	0.5908935162
6.697318292	0.5916199076
6.704486183	0.5923918005
6.711587147	0.5931553598
6.719169444	0.5939694291
6.725848968	0.5946854978
6.733542434	0.5955090076
6.74047304	0.5962497005
6.747319252	0.5969802868
6.754668726	0.5977633675
6.7620351	0.5985469827
6.768726327	0.5992576715
6.77582064	0.6000100157
6.782732687	0.6007418785
6.7902129	0.6015326105
6.796674933	0.6022146255
6.804084965	0.6029954484
6.81103932	0.6037270376
6.817915639	0.604449252
6.824786684	0.6051697487
6.831783728	0.6059022557
6.839188454	0.6066761143
6.845967075	0.6073833361
6.852648397	0.6080792754
6.859779666	0.6088208369
6.866884212	0.6095583352
6.87325151	0.6102182077
6.880782549	0.6109973422
6.887074671	0.6116471832
6.894423116	0.6124048231
6.901425617	0.6131254902
6.907669106	0.6137669644
6.914680592	0.6144861278
6.921727974	0.6152076704
6.928731401	0.6159234137
6.935215222	0.6165848949
6.94191953	0.6172676943
6.948843241	0.6179715792
6.955734809	0.618670921
6.96281336	0.6193879078
6.969039585	0.620017445
6.97603931	0.620723938
6.983057693	0.6214309783
6.989811719	0.6221101196
6.995937013	0.6227249615
7.003210729	0.6234537434
7.009364208	0.6240691485
7.016512644	0.6247827477
7.022831738	0.6254123804
7.029755687	0.6261010094
7.036340139	0.626754637
7.043201254	0.6274344427
7.049493801	0.6280567576
7.056272531	0.6287259134
7.063304312	0.6294186853
7.069417742	0.63001985
7.076012365	0.6306671506
7.082816537	0.6313337308
7.089464582	0.6319837485
7.095888951	0.6326107037
7.103013018	0.633304569
7.109406199	0.633926016
7.116223874	0.6345874388
7.122394251	0.6351849164
7.129132056	0.6358360909
7.135464183	0.6364468699
7.142075235	0.6370833221
7.14853105	0.6377036135
7.155281594	0.6383509362
7.161775395	0.6389723957
7.168408412	0.6396059173
7.174978737	0.640232193
7.181009411	0.640805926
7.187913322	0.6414614365
7.194081144	0.6420458829
7.200649975	0.642667108
7.206930127	0.643259854
7.213895396	0.6439159158
7.219920026	0.6444822331
7.226750463	0.6451230103
7.2329687	0.6457051658
7.239762922	0.6463399475
7.245618888	0.6468859798
7.252281092	0.6475059621
7.258709364	0.648102936
7.265126525	0.6486976638
7.271513256	0.6492883654
7.277642533	0.6498541236
7.28426147	0.6504638332
7.290563097	0.6510431106
7.29718825	0.6516508617
7.30317945	0.6521993394
7.309794083	0.6528036564
7.316123135	0.6533806691
7.322430379	0.6539545124
7.329011536	0.6545520193
7.335066933	0.6551006571
7.341262474	0.6556608662
7.348096068	0.6562774473
7.354277015	0.656833947
7.36059203	0.6574013453
7.367007888	0.657976591
7.372899701	0.6585037731
7.379174305	0.6590640717
7.385395188	0.6596184177
7.392043073	0.6602095422
7.397903978	0.6607295991
7.404659805	0.6613277979
7.410750534	0.6618659417
7.416771534	0.6623968403
7.423240025	0.6629659949
7.42972845	0.6635356534
7.435626564	0.6640523989
7.441884513	0.6645995393
7.447986147	0.665131892
7.454594271	0.6657071866
7.460307039	0.6662034869
7.466862565	0.6667718075
7.473019489	0.6673044097
7.479111616	0.6678302988
7.485203315	0.6683550494
7.491411063	0.6688886637
7.497985256	0.6694525311
7.504007833	0.6699679616
7.509947935	0.6704752806
7.516292397	0.6710159797
7.522617512	0.6715538434
7.52829	0.672035203
7.535003781	0.6726036951
7.54061685	0.6730779609
7.547176551	0.6736310308
7.553431742	0.6741572427
7.559012448	0.6746257392
7.565283569	0.6751510993
7.57159098	0.6756783301
7.577863189	0.6762014562
7.583673704	0.6766850417
7.589685494	0.6771843329
7.595897938	0.6776991726
7.602085473	0.678210821
7.608444954	0.6787355164
7.61404208	0.6791963316
7.620338322	0.6797136081
7.626655336	0.6802314245
7.632738163	0.6807289408
7.638257907	0.6811794664
7.644816437	0.6817136215
7.650368164	0.6821647973
7.656821317	0.6826881006
7.662529147	0.6831499528
7.668786921	0.6836552146
7.674741335	0.6841349258
7.680949524	0.6846339858
7.686646453	0.6850909631
7.692786958	0.6855824684
7.699160409	0.6860914649
7.704704552	0.6865332758
7.710688258	0.6870091191
7.716865545	0.6874992727
7.72290445	0.6879773827
7.728743317	0.688438657
7.735221704	0.6889493065
7.741038651	0.6894067917
7.747245149	0.6898938436
7.752865317	0.6903339312
7.759005491	0.6908137046
7.764778976	0.691263843
7.770809873	0.6917330347
7.77670219	0.6921904436
7.782866702	0.6926679241
7.788799824	0.6931264614
7.794863228	0.6935940344
7.800872383	0.6940563953
7.806390646	0.6944800846
7.812711069	0.694964305
7.818360415	0.6953961576
7.824379956	0.6958553182
7.830137733	0.6962935567
7.836526799	0.6967787526
7.842055708	0.6971977011
7.848327096	0.6976718725
7.854039128	0.6981027929
7.860283223	0.6985728086
7.865667506	0.6989772288
7.871795857	0.6994365531
7.877711804	0.6998789654
7.883620238	0.7003198446
7.889503329	0.7007578699
7.895151768	0.7011775213
7.901254187	0.7016299088
7.907066683	0.7020598468
7.91318034	0.7025110551
7.918711399	0.7029183786
7.924820659	0.7033673046
7.930668745	0.7037960787
7.936499185	0.7042226255
7.942585483	0.7046668982
7.948187934	0.7050749574
7.953922397	0.705491745
7.96025017	0.7059506157
7.965976069	0.7063649021
7.97182857	0.7067874288
7.977777006	0.7072159306
7.983241762	0.7076087464
7.989063855	0.7080263608
7.994838423	0.7084396635
8.001011899	0.7088805246
8.006456722	0.7092685013
8.012735441	0.709714911
8.018398321	0.71011663
8.023998492	0.7105130577
8.030017217	0.7109381812
8.036056909	0.7113638161
8.041549211	0.7117500329
8.047378756	0.712159089
8.053064826	0.7125572103
8.059225261	0.7129875804
8.064552973	0.7133589686
8.070668885	0.7137843793
8.076415099	0.7141831785
8.0821029	0.7145770704
8.087792342	0.714970228
8.093592258	0.7153701484
8.09973683	0.7157928762
8.105367886	0.7161794121
8.110923742	0.716559978
8.116859889	0.7169657079
8.122780069	0.7173694376
8.128091206	0.7177308623
8.134379496	0.7181578416
8.139638647	0.7185141597
8.145786826	0.7189298099
8.151651678	0.7193254023
8.15688584	0.71967771
8.162769453	0.7200728961
8.168689141	0.7204696144
8.174577796	0.7208633682
8.180034765	0.7212274703
8.18568255	0.7216035093
8.191520739	0.7219913774
8.197337429	0.7223769614
8.203317735	0.7227725026
8.208582789	0.7231199922
8.214507315	0.7235101745
8.220453328	0.7239008882
8.226180736	0.7242764018
8.231379507	0.7246165473
8.237558557	0.7250199557
8.242790664	0.7253607998
8.248874138	0.7257562529
8.254256626	0.7261053754
8.26015947	0.7264874272
8.265777858	0.7268502708
8.271637457	0.7272278653
8.27701607	0.7275737235
8.282815146	0.727945825
8.28883604	0.7283312904
8.294075005	0.7286659765
8.299730898	0.7290265482
8.30557146	0.7293980777
8.311282835	0.7297605902
8.316806566	0.7301104424
8.322937071	0.7304978638
8.32844323	0.730845058
8.334319765	0.7312148034
8.339642591	0.7315489956
8.345459478	0.7319134325
8.350930468	0.7322554616
8.356646911	0.7326120742
8.362233502	0.732959836
8.368079744	0.7333229685
8.373708059	0.7336718009
8.379461493	0.7340276149
8.385164968	0.7343795699
8.390403845	0.7347021814
8.396405818	0.7350709935
8.401771919	0.7354000185
8.407491091	0.7357499522
8.412962943	0.7360840399
8.419036308	0.7364540386
8.424293346	0.7367736146
8.430257838	0.7371354224
8.435691711	0.7374643276
8.441633219	0.7378231807
8.446757816	0.7381320427
8.45259198	0.7384829373
8.458225328	0.7388210147
8.463852879	0.7391580207
8.469457632	0.7394929444
8.474840087	0.739813912
8.480656515	0.7401600197
8.486197925	0.7404890503
8.49202783	0.7408344625
8.49730339	0.7411463707
8.503131772	0.7414902363
8.508712291	0.7418187645
8.514277232	0.7421456819
8.520087717	0.7424862862
8.525437483	0.7427992189
8.530914492	0.7431189357
8.536959557	0.7434710405
8.542430885	0.7437890302
8.548024402	0.7441134385
8.553710861	0.7444425313
8.558936051	0.7447443028
8.564504074	0.7450652154
8.570027822	0.7453829064
8.575934442	0.7457218814
8.581145007	0.7460202801
8.587154863	0.7463637206
8.592576416	0.7466728704
8.597939011	0.7469780335
8.603703595	0.7473053804
8.609489496	0.7476332191
8.614752074	0.7479307815
8.620338898	0.7482460289
8.625789313	0.7485529365
8.631695643	0.7488848015
8.636804609	0.7491712659
8.642670561	0.7494994924
8.648183039	0.7498072767
8.653640538	0.7501113593
8.659100657	0.75041496
8.664667867	0.7507238704
8.670567081	0.7510504937
8.675974339	0.7513492394
8.68131037	0.7516434518
8.687012718	0.7519572067
8.692700828	0.7522695054
8.6978047	0.7525491567
8.703848722	0.7528796243
8.708904518	0.7531554803
8.714816043	0.75347736
8.720456223	0.7537837966
8.725490754	0.7540567776
8.731150954	0.7543630652
8.736846911	0.7546706286
8.742514046	0.7549759813
8.747766656	0.7552584172
8.753203863	0.755550191
8.758825363	0.7558512271
8.764427154	0.7561505749
8.770187544	0.7564577405
8.775259842	0.756727664
8.780968424	0.7570308323
8.786698722	0.7573345004
8.792219301	0.7576264368
8.797231138	0.7578909465
8.803188999	0.7582047375
8.808234653	0.7584699357
8.814102298	0.7587777065
8.819294684	0.7590494942
8.824989968	0.7593469973
8.830411691	0.7596296209
8.836067102	0.7599238148
8.841259111	0.7601933545
8.846857875	0.7604834238
8.852671753	0.7607839954
8.857731378	0.7610450411
8.863194483	0.7613263498
8.868836852	0.7616162865
8.874355291	0.761899264
8.879693239	0.7621724316
8.885618488	0.762475017
8.890941128	0.7627462586
8.896622665	0.7630351956
8.901769634	0.7632964187
8.90739517	0.7635813575
8.912686976	0.7638488476
8.918217006	0.7641278163
8.923622215	0.7643999334
8.929279483	0.7646841541
8.934726676	0.7649572556
8.940295773	0.7652358973
8.945817321	0.7655115906
8.950889795	0.7657643633
8.956701952	0.7660534107
8.961899089	0.7663113443
8.967438948	0.7665857396
8.972739979	0.7668477778
8.978624585	0.76713806
8.983718946	0.767388849
8.989499663	0.7676728534
8.994766842	0.7679310988
9.000526876	0.7682129322
9.005495614	0.7684555659
9.011153082	0.7687312889
9.016616563	0.7689970107
9.022075151	0.7692619589
9.027512347	0.7695253379
9.032734565	0.7697778057
9.038378574	0.7700501181
9.043756429	0.7703090618
9.049415007	0.7705809682
9.054536186	0.7708265627
9.060194728	0.7710973888
9.065613334	0.7713562024
9.071017496	0.7716138122
9.076660833	0.7718822767
9.081857353	0.7721289928
9.087178114	0.7723811193
9.093051477	0.7726588591
9.098368075	0.7729097541
9.103804067	0.7731657775
9.109331066	0.7734255637
9.114410332	0.773663841
9.119823489	0.7739172936
9.125194244	0.7741682642
9.13093797	0.7744361174
9.136005437	0.7746719664
9.141850939	0.7749434838
9.147124861	0.775187954
9.152342023	0.7754293296
9.157950922	0.7756883162
9.163581238	0.7759477584
9.168702889	0.7761832987
9.174140708	0.7764328977
9.179446355	0.7766759532
9.185196473	0.7769388397
9.190170871	0.7771658173
9.195882947	0.7774259478
9.201251434	0.7776699383
9.206566959	0.7779110525
9.211885613	0.7781518424
9.217309174	0.7783969026
9.223056819	0.7786560798
9.228325731	0.7788931946
9.23352578	0.7791267661
9.239083406	0.7793759122
9.244627764	0.7796239636
9.249603162	0.779846136
9.255495672	0.7801087437
9.260425247	0.7803280068
9.266189784	0.7805839125
9.27169032	0.7808276013
9.276600692	0.7810447351
9.282121852	0.7812884179
9.287678473	0.7815331756
9.293207557	0.7817762334
9.298332725	0.7820011024
9.303638529	0.7822334594
9.309124722	0.7824732494
9.314592235	0.7827117517
9.320215118	0.7829565423
9.325166814	0.7831717031
9.330740199	0.7834134195
9.336335352	0.7836555933
9.341726266	0.7838884668
9.346620838	0.7840995096
9.352439857	0.7843499304
9.357368397	0.7845616209
9.363100388	0.7848073512
9.368173213	0.7850244024
9.373737876	0.7852620446
9.379035751	0.7854878541
9.384562494	0.7857229627
9.389636843	0.7859384176
9.395109222	0.7861703352
9.400792402	0.7864107069
9.40573873	0.7866195167
9.411079967	0.7868445841
9.416596974	0.7870766083
9.421993296	0.7873031159
9.427213583	0.7875218205
9.433008753	0.7877641343
9.438215016	0.7879813982
9.443772818	0.7882128889
9.44880813	0.7884222225
9.454312098	0.7886506116
9.459489994	0.7888650631
9.464901448	0.789088767
9.470191209	0.7893070257
9.475728123	0.789535044
9.481059889	0.7897541917
9.486511441	0.7899778354
9.491916906	0.7901991628
9.496883141	0.7904021332
9.502574038	0.7906342829
9.507663169	0.7908414897
9.513088339	0.7910619688
9.518280048	0.791272565
9.524043777	0.7915059134
9.5290339	0.7917075593
9.534696791	0.7919359619
9.53985703	0.7921436948
9.545500573	0.7923704522
9.550369203	0.7925657124
9.555913114	0.7927876486
9.56126736	0.7930015821
9.566617231	0.7932149395
9.571946552	0.7934270794
9.577065547	0.7936304741
9.582598422	0.7938499035
9.587870792	0.7940586061
9.593418809	0.7942778043
9.598440304	0.7944758335
9.603989118	0.7946942541
9.609303055	0.7949030323
9.614603222	0.7951108839
9.620138379	0.7953275407
9.625235662	0.7955266884
9.630455185	0.7957302455
9.636217231	0.795954531
9.641433456	0.7961571828
9.646767204	0.7963640202
9.652190643	0.7965739425
9.65717509	0.7967665242
9.66248756	0.7969714127
9.667758791	0.7971743375
9.67339649	0.7973909594
9.678370763	0.7975817386
9.684109168	0.7978014163
9.689286836	0.7979992534
9.694409123	0.7981946256
9.699916405	0.7984042962
9.70544511	0.798614381
9.710474671	0.7988051505
9.715815071	0.7990073474
9.721026017	0.799204284
9.726673889	0.7994173337
9.73156016	0.7996013197
9.737171411	0.799812222
9.742445496	0.8000100805
9.747667892	0.8002056461
9.752893701	0.8004009882
9.758222932	0.8005998351
9.763870992	0.8008101811
9.769048955	0.8010026616
9.774159565	0.8011923032
9.77962195	0.8013946311
9.785071653	0.801596112
9.789962413	0.8017766083
9.795755053	0.8019899983
9.800601385	0.8021682034
9.806268932	0.8023762312
9.811677272	0.8025743694
9.81650563	0.8027509505
9.821934899	0.8029491607
9.827399385	0.8031482862
9.832837133	0.8033460694
9.837877941	0.8035290879
9.843096719	0.8037182373
9.848493252	0.8039134764
9.85387174	0.8041077063
9.859403409	0.8043070979
9.864275064	0.8044823889
9.869758677	0.8046793527
9.875264044	0.8048767296
9.880568766	0.8050665647
9.885385353	0.8052386361
9.891111988	0.8054428537
9.895962561	0.8056155208
9.901604199	0.8058159914
9.906597348	0.8059930999
9.91207492	0.8061870476
9.917290179	0.8063713744
9.922731047	0.8065633297
9.927726826	0.8067392721
9.933114771	0.8069286942
9.938710587	0.8071250608
9.943581147	0.807295676
9.948840844	0.807479609
9.95427393	0.8076692642
9.959588462	0.8078544463
9.964729905	0.808033283
9.970437867	0.808231464
9.975566066	0.8084091923
9.98104083	0.8085985947
9.986001171	0.8087699006
9.991423475	0.8089568354
9.996524814	0.8091323955
10.00185654	0.8093155643
10.00706863	0.8094943082
10.01252454	0.8096810805
10.01777858	0.809860621
10.02315093	0.8100438797
10.02847815	0.8102252748
10.03337274	0.8103916552
10.03898182	0.81058199
10.04399805	0.8107519066
10.04934577	0.81093274
10.05446361	0.8111054996
10.06014563	0.81129696
10.06506525	0.8114624396
10.07064842	0.8116499115
10.07573626	0.8118204497
10.0813009	0.8120066408
10.0861017	0.8121669985
10.09156863	0.8123492966
10.09684879	0.8125250542
10.10212489	0.8127003706
10.10738098	0.8128747185
10.11242986	0.813041909
10.11788722	0.8132223128
10.12308788	0.8133939292
10.1285607	0.8135742094
10.13351437	0.8137371083
10.13898848	0.8139168134
10.14423113	0.8140886169
10.14946044	0.8142596886
10.15492185	0.81443804
10.15995145	0.8146020074
10.16510189	0.8147696344
10.17078795	0.814954365
10.17593562	0.815121308
10.18119951	0.8152917293
10.18655216	0.8154647234
10.19147176	0.815623455
10.19671534	0.8157923592
10.20191845	0.8159596741
10.20748354	0.816138315
10.21239396	0.8162956718
10.21805896	0.8164768968
10.22317062	0.8166401336
10.22822783	0.8168013642
10.23366536	0.8169744248
10.2391243	0.8171478588
10.2440906	0.8173053746
10.24936405	0.8174723543
10.25450988	0.817635018
10.26008742	0.817811022
10.26491305	0.8179630421
10.27045489	0.818137332
10.27566395	0.8183008714
10.28082218	0.8184625434
10.28598398	0.818624058
10.29124816	0.8187884986
10.29682751	0.8189624796
10.3019427	0.8191217116
10.30699154	0.8192786212
10.31238813	0.819446056
10.31777242	0.8196128192
10.32260465	0.8197622385
10.32832821	0.8199389183
10.33311694	0.8200864914
10.33871734	0.8202587899
10.34406182	0.8204229264
10.34883335	0.8205692291
10.35419892	0.820733479
10.35959951	0.8208985159
10.36497389	0.8210624687
10.36995614	0.8212142075
10.37511449	0.8213710549
10.38044875	0.8215329791
10.38576537	0.8216940938
10.39123362	0.8218595186
10.3960496	0.8220049722
10.40147075	0.8221684362
10.40691362	0.8223322712
10.41215832	0.8224898728
10.41692057	0.8226327495
10.42258282	0.8228023463
10.42737903	0.8229457649
10.43295764	0.8231123045
10.43789519	0.8232594606
10.44331197	0.8234206343
10.44846953	0.8235738382
10.4538504	0.8237334089
10.45879126	0.8238796918
10.46412016	0.8240372073
10.46965487	0.8242005252
10.4744724	0.8243424486
10.47967502	0.824495474
10.48504933	0.8246532859
10.49030656	0.8248074011
10.49539274	0.8249562592
10.50103955	0.8251212462
10.50611299	0.8252692308
10.51152948	0.8254269611
10.51643719	0.8255696437
10.52180214	0.8257253682
10.52684969	0.8258716405
10.53212537	0.8260242763
10.53728285	0.8261732486
10.54268178	0.826328937
10.54788112	0.8264786214
10.55319772	0.8266314301
10.55846984	0.8267827092
10.56331395	0.8269214875
10.56886537	0.8270802714
10.57383019	0.8272220441
10.57912328	0.8273729489
10.584189	0.8275171386
10.58981334	0.8276769621
10.59468318	0.8278151197
10.60021003	0.8279716629
10.60524671	0.8281140885
10.61075558	0.8282696113
10.6155084	0.8284035762
10.62092087	0.8285558935
10.62614859	0.8287027693
10.63137246	0.8288492991
10.63657667	0.8289950419
10.64157588	0.8291348227
10.64697972	0.8292856739
10.65212953	0.8294291995
10.657549	0.8295799942
10.66245453	0.8297162711
10.66787562	0.8298666305
10.67306764	0.830010401
10.67824661	0.8301535808
10.6836556	0.8303028765
10.68863708	0.8304401524
10.6937384	0.8305805128
10.69937039	0.8307352188
10.70446928	0.8308750501
10.70968342	0.8310178162
10.71498565	0.8311627597
10.71985904	0.8312957729
10.72505352	0.831437331
10.73020806	0.8315775781
10.73572136	0.8317273419
10.74058622	0.8318592819
10.74619882	0.8320112576
10.75126335	0.8321481694
10.75627406	0.832283418
10.76166176	0.8324286117
10.76707082	0.8325741412
10.77199188	0.832706333
10.77721744	0.8328464875
10.78231668	0.8329830394
10.78784387	0.8331308124
10.79262607	0.8332584672
10.79811818	0.8334048436
10.80328065	0.833542212
10.80839287	0.8336780314
10.81350878	0.8338137382
10.81872629	0.8339519235
10.82425633	0.834098148
10.82932645	0.8342319964
10.83433094	0.8343639112
10.83968027	0.834504695
10.84501753	0.834644935
10.8498077	0.8347706073
10.85548158	0.8349192293
10.86022886	0.8350433848
10.86578094	0.8351883629
10.87107945	0.835326494
10.87581006	0.8354496339
10.88112974	0.8355878987
10.88648429	0.8357268464
10.89181299	0.8358649018
10.89675302	0.8359926905
10.90186778	0.8361247996
10.90715709	0.8362612043
10.91242905	0.8363969466
10.91785151	0.8365363406
10.92262728	0.8366589231
10.92800329	0.8367967031
10.93340098	0.836934816
10.93860227	0.8370676933
10.94332523	0.8371881719
10.94894089	0.8373312019
10.95369775	0.8374521713
10.95923073	0.8375926622
10.96412801	0.8377168188
10.96950074	0.8378528209
10.97461648	0.8379821162
10.97995385	0.8381168035
10.98485489	0.8382402921
10.99014096	0.8383732811
10.99563131	0.8385111888
11.00041036	0.8386310472
11.00557152	0.8387602986
11.01090313	0.8388936115
11.01611872	0.8390238198
11.02116473	0.8391496036
11.02676707	0.8392890359
11.03180068	0.8394141167
11.03717477	0.8395474533
11.04204417	0.8396680857
11.04736736	0.8397997621
11.05237574	0.8399234628
11.05761059	0.8400525623
11.06272827	0.8401785803
11.06808566	0.8403102977
11.07324511	0.8404369529
11.07852105	0.8405662692
11.08375295	0.8406943086
11.08856022	0.8408117831
11.09406954	0.8409462099
11.09899681	0.8410662514
11.10424998	0.8411940419
11.10927761	0.8413161621
11.11485978	0.8414515418
11.11969322	0.8415685849
11.12517886	0.8417012214
11.1301781	0.8418219126
11.13564614	0.8419537199
11.14036383	0.8420672716
11.1457364	0.8421963958
11.15092571	0.8423209238
11.15611129	0.8424451749
11.16127748	0.842568775
11.16624026	0.8426873342
11.17160482	0.8428152998
11.17671731	0.8429370674
11.18209764	0.8430650191
11.18696782	0.8431806672
11.19234996	0.8433082825
11.19750478	0.8434303219
11.20264675	0.8435518755
11.20801721	0.8436786382
11.21296331	0.8437952102
11.21802849	0.8439144164
11.22362069	0.8440458238
11.22868366	0.8441646124
11.23386118	0.8442859095
11.23912627	0.8444090727
11.24396562	0.8445221125
11.24912392	0.8446424292
11.25424265	0.8447616466
11.25971776	0.8448889706
11.26454902	0.8450011556
11.27012295	0.8451303931
11.2751527	0.8452468357
11.28012908	0.8453618779
11.28547998	0.8454853951
11.29085219	0.8456092143
11.29573982	0.8457216997
11.30092998	0.8458409754
11.30599477	0.8459571998
11.31148473	0.8460829911
11.3162348	0.8461916704
11.32169011	0.8463163039
11.32681809	0.8464332824
11.33189625	0.8465489563
11.33697816	0.8466645484
11.3421611	0.8467822664
11.3476546	0.8469068489
11.35269131	0.8470209015
11.35766291	0.84713332
11.36297717	0.8472533115
11.36827956	0.8473728548
11.37303851	0.8474799933
11.3786755	0.8476067127
11.38339201	0.8477125844
11.3889082	0.8478362273
11.39417255	0.847954046
11.39887274	0.8480590904
11.40415831	0.8481770511
11.40947862	0.8482956095
11.41477334	0.8484134212
11.41968195	0.8485224849
11.42476427	0.8486352492
11.43002012	0.8487516943
11.43525882	0.8488675884
11.44064717	0.848986615
11.44539298	0.8490912991
11.45073535	0.8492089755
11.45609936	0.8493269511
11.46126829	0.8494404684
11.46596193	0.8495434054
11.47154283	0.8496656249
11.47627033	0.849769006
11.48176924	0.8498890847
11.48663645	0.849995215
11.49197627	0.8501114848
11.49706077	0.8502220342
11.50236563	0.8503372077
11.50723689	0.8504428175
11.51249094	0.8505565654
11.51794812	0.850674535
11.52269836	0.8507770768
11.5278285	0.8508876671
11.53312816	0.8510017461
11.53831256	0.8511131819
11.54332848	0.8512208437
11.54889751	0.851340202
11.55390127	0.8514472879
11.55924358	0.8515614553
11.56408425	0.8516647569
11.56937613	0.8517775289
11.57435511	0.8518834825
11.57955933	0.8519940732
11.58464714	0.8521020368
11.58997333	0.8522148964
11.59510283	0.8523234314
11.60034822	0.8524342598
11.60554991	0.8525440067
11.61032948	0.8526447093
11.61580715	0.8527599573
11.62070619	0.8528628843
11.62592933	0.8529724679
11.63092831	0.8530772011
11.63647874	0.8531933196
11.64128477	0.8532937219
11.64673939	0.8534075136
11.65171043	0.8535110691
11.65714771	0.8536241756
11.66183893	0.8537216275
11.66718143	0.8538324563
11.67234177	0.8539393525
11.67749848	0.8540460232
11.68263598	0.854152147
11.68757127	0.8542539539
11.6929062	0.8543638506
11.69799052	0.8544684363
11.70334128	0.8545783462
11.70818477	0.8546776984
11.71353748	0.8547873437
11.7186642	0.8548922102
11.72377819	0.8549966711
11.72911953	0.8551056208
11.73403886	0.8552058231
11.7390767	0.8553083007
11.7446388	0.8554212803
11.74967459	0.8555234223
11.75482439	0.8556277329
11.76006135	0.8557336601
11.76487493	0.8558308911
11.77000581	0.8559343924
11.7750974	0.8560369593
11.78054356	0.8561465129
11.78534934	0.8562430512
11.79089396	0.8563542758
11.79589732	0.8564545002
11.80084766	0.8565535298
11.80617063	0.8566598664
11.81151487	0.8567664751
11.81637712	0.8568633358
11.82154039	0.8569660546
11.82657901	0.8570661564
11.83204068	0.8571745101
11.83676633	0.857268134
11.84219367	0.8573755134
11.84729543	0.8574763089
11.85234768	0.8575759908
11.85740373	0.8576756128
11.86256036	0.8577770779
11.86802604	0.8578844717
11.87303732	0.8579827991
11.87798387	0.8580797279
11.88327143	0.8581831974
11.88854725	0.8582862916
11.8932824	0.8583786976
11.89889128	0.8584880037
11.90358433	0.8585793366
11.90907314	0.8586860117
11.91431144	0.858787673
11.91898843	0.8588783212
11.92424797	0.858980126
11.92954214	0.8590824578
11.93481092	0.8591841561
11.93969554	0.8592783127
11.94475307	0.8593756742
11.94998336	0.8594762242
11.95519665	0.8595763091
11.96055892	0.8596791104
11.96528182	0.8597695335
11.97059847	0.8598711895
11.97593671	0.8599731151
11.98108088	0.8600711993
11.98575209	0.8601601505
11.99130637	0.8602657754
11.99601139	0.860355129
12.00148421	0.8604589251
12.00632839	0.8605506738
12.011643	0.8606511984
12.01670356	0.8607467872
12.0219835	0.8608463847
12.02683194	0.8609377211
12.03206142	0.8610361058
12.03749315	0.8611381528
12.0422213	0.8612268634
12.04732763	0.8613225463
12.05260276	0.8614212579
12.05776323	0.8615176924
12.06275604	0.8616108703
12.06829949	0.8617141819
12.07328031	0.8618068809
12.07859819	0.86190572
12.08341679	0.8619951611
12.08868459	0.8620928117
12.09364097	0.8621845674
12.09882162	0.8622803485
12.10388646	0.8623738636
12.10918865	0.8624716296
12.11429509	0.8625656589
12.11951696	0.8626616848
12.12469538	0.8627567834
12.12945364	0.8628440533
12.13490692	0.8629439384
12.1397842	0.8630331539
12.14498421	0.8631281487
12.14996109	0.8632189476
12.15548706	0.8633196275
12.16027195	0.8634066894
12.16570264	0.8635053715
12.17065193	0.8635951856
12.17606547	0.8636932931
12.18073626	0.8637778302
12.18605554	0.8638739807
12.19119351	0.8639667288
12.19632793	0.8640592904
12.20144327	0.8641513865
12.20635732	0.8642397449
12.21166934	0.8643351336
12.21673189	0.8644259216
12.22205978	0.8645213408
12.22688263	0.8646076026
12.23221258	0.8647028105
12.23731755	0.864793878
12.2424099	0.8648846019
12.24772869	0.8649792338
12.2526273	0.8650662762
12.25764397	0.8651553035
12.26318276	0.8652534641
12.26819749	0.8653422176
12.27332581	0.865432864
12.27854098	0.8655249242
12.28333456	0.8656094346
12.28844419	0.8656994034
12.29351474	0.8657885684
12.29893845	0.8658838166
12.30372447	0.865967757
12.30924634	0.8660644766
12.31422921	0.8661516391
12.31915934	0.8662377704
12.32446061	0.8663302658
12.32978314	0.866423007
12.33462568	0.8665072763
12.33976806	0.8665966504
12.34478634	0.8666837556
12.35022602	0.8667780505
12.35493268	0.8668595344
12.36033827	0.866952999
12.36541963	0.8670407412
12.37045173	0.8671275221
12.37548766	0.867214259
12.38062381	0.8673026087
12.38606784	0.8673961299
12.39105931	0.8674817641
12.39598637	0.8675661878
12.40125313	0.8676563168
12.40650824	0.8677461275
12.41122485	0.8678266344
12.41681183	0.8679218742
12.42148659	0.8680014612
12.42695406	0.8680944257
12.43217205	0.8681830295
12.43683093	0.8682620418
12.44207016	0.8683507865
12.44734394	0.8684399989
12.45259247	0.8685286676
12.45745836	0.8686107683
12.46249655	0.8686956711
12.46770687	0.8687833625
12.47290031	0.8688706563
12.47824222	0.8689603279
12.48294721	0.8690392093
12.48824375	0.8691278978
12.49356186	0.8692168298
12.49868666	0.8693024182
12.50334033	0.8693800438
12.50887381	0.8694722284
12.51356123	0.8695502194
12.51901364	0.8696408243
12.52383979	0.8697209203
12.52913467	0.8698086854
12.53417648	0.8698921488
12.53943691	0.8699791203
12.54426747	0.8700588851
12.54947771	0.8701448127
12.55488951	0.8702339474
12.55960034	0.8703114399
12.56468801	0.8703950303
12.56994391	0.8704812744
12.5750856	0.8705655366
12.5800603	0.8706469605
12.58558367	0.8707372481
12.5905465	0.8708182683
12.59584522	0.8709046628
12.60064649	0.8709828494
12.60589538	0.87106822
12.61083402	0.8711484441
12.61599617	0.8712321949
12.62104295	0.8713139716
12.62632629	0.8713994732
12.63141462	0.8714817142
12.636618	0.871565709
12.64177814	0.8716489
12.64651962	0.8717252492
12.65195373	0.8718126424
12.6568139	0.8718907073
12.66199571	0.8719738363
12.66695521	0.8720533005
12.67246192	0.87214142
12.67723017	0.8722176272
12.68264202	0.8723040131
12.68757419	0.8723826431
12.69296903	0.8724685412
12.69762372	0.872542564
12.70292472	0.8726267629
12.70804507	0.8727079895
12.71316191	0.8727890598
12.71825977	0.8728697293
12.72315708	0.8729471314
12.72845104	0.8730306992
12.73349642	0.8731102433
12.73880627	0.8731938524
12.74361283	0.8732694439
12.74892482	0.873352882
12.75401262	0.8734326984
12.75908789	0.8735122205
12.76438887	0.8735951752
12.76927112	0.8736714834
12.77427107	0.8737495381
12.77979144	0.8738356081
12.78478954	0.8739134363
12.78990087	0.8739929312
12.79509882	0.8740736728
12.7998766	0.874147799
12.80496942	0.8742267192
12.81002333	0.874304941
12.81542928	0.8743885066
12.82019966	0.8744621574
12.82570353	0.8745470282
12.83067019	0.8746235192
12.83558431	0.8746991114
12.84086842	0.8747802958
12.84617375	0.874861703
12.85100067	0.8749356798
12.8561265	0.8750141442
12.86112867	0.8750906231
12.86655092	0.8751734215
12.87124254	0.8752449767
12.87663089	0.8753270595
12.88169607	0.8754041234
12.88671219	0.8754803491
12.89173216	0.8755565424
12.89685207	0.8756341588
12.90227893	0.8757163254
12.90725468	0.8757915689
12.91216626	0.8758657547
12.91741651	0.8759449603
12.92265519	0.876023893
12.92735708	0.8760946544
12.93292665	0.876178372
12.93758688	0.8762483363
12.9430374	0.8763300672
12.94823924	0.876407971
12.95288374	0.8764774471
12.95810683	0.876555487
12.96336439	0.8766339448
12.96859682	0.876711931
12.97344782	0.8767841462
12.97847062	0.8768588318
12.98366506	0.8769359768
12.9888427	0.8770127784
12.99416839	0.8770916784
12.99885914	0.8771610899
13.00413967	0.8772391372
13.00944174	0.8773174054
13.01455113	0.877392737
13.01919082	0.8774610653
13.02470772	0.8775422154
13.02938113	0.8776108762
13.03481727	0.8776906484
13.03962905	0.8777611737
13.0449082	0.8778384577
13.04993506	0.8779119597
13.05517993	0.8779885572
13.05999623	0.8780588132
13.06519112	0.8781345032
13.07058701	0.8782130245
13.07528402	0.8782812953
13.0803568	0.8783549438
13.08559734	0.8784309366
13.09072405	0.8785051889
13.09568428	0.8785769457
13.10119162	0.8786565203
13.10614008	0.8787279328
13.11142348	0.8788040882
13.1162109	0.8788730139
13.12144469	0.8789482784
13.12636915	0.8790190112
13.1315165	0.8790928591
13.13654885	0.8791649719
13.14181711	0.8792403754
13.14689095	0.8793129091
13.15207955	0.8793869953
13.15722505	0.8794603784
13.16195311	0.8795277312
13.16737187	0.8796048328
13.17221835	0.8796737099
13.17738558	0.8797470606
13.18233116	0.879817183
13.18782245	0.8798949492
13.19257738	0.8799622079
13.19797414	0.880038456
13.20289257	0.8801078637
13.20827243	0.8801836929
13.21291423	0.8802490438
13.21820056	0.8803233842
13.22330678	0.8803951058
13.22840953	0.8804666948
13.23349338	0.8805379354
13.23837725	0.8806062955
13.24365672	0.8806801067
13.24868832	0.8807503694
13.2539837	0.8808242283
13.25877718	0.8808910097
13.26407475	0.8809647287
13.26914877	0.8810352532
13.27421032	0.8811055229
13.279497	0.8811788315
13.2843661	0.8812462715
13.28935262	0.8813152601
13.29485819	0.8813913387
13.29984291	0.8814601377
13.3049406	0.8815304152
13.31012469	0.8816018002
13.31488977	0.8816673412
13.31996908	0.8817371261
13.3250096	0.8818062985
13.33040126	0.881880202
13.33515906	0.881945342
13.34064844	0.882020411
13.34560206	0.8820880731
13.3505033	0.882154945
13.35577358	0.8822267693
13.36106506	0.8822987962
13.36587941	0.8823642536
13.37099191	0.8824336868
13.3759811	0.882501368
13.38138931	0.8825746473
13.38606881	0.8826379806
13.39144326	0.882710637
13.39649541	0.882778856
13.40149864	0.8828463379
13.40650574	0.8829137959
13.41161255	0.8829825189
13.41702556	0.8830552762
13.42198864	0.8831219082
13.42688773	0.8831876081
13.43212466	0.8832577587
13.43735006	0.8833276727
13.44204007	0.8833903536
13.4475956	0.8834645165
13.4522441	0.8835265002
13.45768093	0.8835989137
13.46286973	0.8836679414
13.46750261	0.8837295059
13.47271265	0.8837986639
13.47795712	0.8838681974
13.48317653	0.8839373179
13.48801549	0.8840013281
13.49302585	0.8840675326
13.49820745	0.8841359221
13.50337232	0.8842040121
13.5086849	0.8842739676
13.51336412	0.8843355146
13.51863171	0.8844047237
13.5239208	0.8844741338
13.52901771	0.8845409446
13.53364609	0.8846015483
13.53914957	0.8846735293
13.54381163	0.8847344365
13.5492346	0.8848052053
13.55403475	0.8848677752
13.55930116	0.8849363463
13.56431591	0.8850015664
13.56954817	0.885069538
13.57435291	0.8851318865
13.57953537	0.8851990621
13.58491836	0.8852687556
13.58960418	0.8853293552
13.59466488	0.8853947326
13.59989297	0.8854621957
13.60500753	0.8855281185
13.60995602	0.8855918301
13.61545036	0.8856624879
13.62038715	0.8857259028
13.62565813	0.8857935342
13.63043432	0.8858547493
13.63565584	0.8859215986
13.64056879	0.8859844272
13.64570413	0.8860500273
13.65072475	0.8861140905
13.65598077	0.8861810817
13.66104284	0.8862455278
13.66621942	0.8863113578
13.67135303	0.8863765677
13.67607019	0.8864364229
13.68147648	0.8865049463
13.68631183	0.8865661645
13.69146721	0.8866313632
13.69640148	0.8866936966
13.70188022	0.8867628297
13.70662432	0.8868226258
13.7120088	0.8868904185
13.71691607	0.8869521335
13.72228374	0.8870195631
13.72691503	0.8870776789
13.73218944	0.8871437932
13.73728415	0.8872075831
13.74237542	0.8872712593
13.74744787	0.8873346298
13.75232081	0.8873954421
13.75758847	0.887461108
13.76260884	0.8875236213
13.76789243	0.8875893386
13.77267526	0.8876487625
13.77796108	0.887714364
13.78302387	0.8877771272
13.78807423	0.8878396677
13.79334925	0.8879049172
13.79820764	0.8879649474
13.8031832	0.8880263599
13.8086767	0.8880940885
13.81365052	0.8881553407
13.81873707	0.8882179132
13.82390987	0.8882814762
13.82866458	0.8883398393
13.83373286	0.8884019854
13.83876246	0.8884635901
13.84414245	0.8885294129
13.84888998	0.8885874342
13.85436753	0.8886543038
13.8593105	0.8887145796
13.86420121	0.8887741553
13.86946021	0.8888381472
13.87474037	0.888902324
13.87954444	0.8889606511
13.88464605	0.8890225249
13.88962464	0.8890828413
13.89502137	0.889148151
13.89969095	0.8892046
13.90505404	0.889269363
13.91009553	0.8893301746
13.91508823	0.8893903332
13.9200848	0.8894504742
13.9251809	0.8895117469
13.93058257	0.8895766209
13.93553528	0.8896360372
13.94042415	0.8896946261
13.94565017	0.8897571879
13.95086472	0.889819543
13.955545	0.8898754503
13.96108902	0.8899416033
13.96572792	0.889996896
13.97115353	0.8900614967
13.97633165	0.8901230812
13.98095501	0.8901780105
13.98615437	0.8902397188
13.9913881	0.8903017662
13.99659685	0.8903634491
14.00142594	0.8904205752
14.0064261	0.8904796633
14.01159717	0.8905407053
14.01675157	0.890601484
14.0220534	0.890663932
14.02672317	0.8907188773
14.03198013	0.8907806667
14.03725858	0.8908426395
14.04234525	0.8909022954
14.04696435	0.8909564123
14.05245681	0.8910206927
14.05710956	0.8910750874
14.06252172	0.8911382932
14.06731231	0.8911941799
14.07256826	0.8912554305
14.07757307	0.8913136916
14.08279497	0.8913744144
14.08759023	0.8914301173
14.09276246	0.8914901364
14.09813487	0.8915524092
14.10281148	0.8916065597
14.10786226	0.8916649832
14.11308011	0.8917252742
14.11818468	0.8917841924
14.12312352	0.8918411378
14.12860716	0.8919042959
14.13353437	0.8919609834
14.13879513	0.8920214438
14.14356207	0.8920761716
14.14877351	0.8921359402
14.15367698	0.8921921173
14.15880243	0.8922507762
14.16381341	0.8923080643
14.16905935	0.8923679745
14.17411173	0.8924256122
14.17927843	0.8924844913
14.18440225	0.8925428193
14.18911043	0.8925963609
14.19450644	0.8926576601
14.19933262	0.8927124277
14.20447825	0.8927707598
14.20940318	0.8928265318
14.2148716	0.8928883916
14.21960676	0.8929418999
14.22498112	0.8930025677
14.22987918	0.8930578
14.2352368	0.8931181503
14.23985945	0.8931701676
14.24512401	0.8932293478
14.25020923	0.8932864507
14.25529105	0.8933434553
14.26035408	0.8934001898
14.26521799	0.8934546371
14.27047592	0.8935134336
14.27548703	0.8935694106
14.28076089	0.8936282602
14.28553492	0.8936814773
14.29081104	0.8937402302
14.29586455	0.8937964445
14.30090569	0.8938524628
14.30617108	0.8939109111
14.31102062	0.8939646872
14.31598713	0.8940197049
14.32147066	0.8940803847
14.32643546	0.8941352655
14.33151282	0.8941913326
14.33667627	0.8942482905
14.34142242	0.894300592
14.34648158	0.8943562867
14.35150214	0.8944114995
14.3568725	0.8944704963
14.36161153	0.8945225037
14.3670793	0.8945824458
14.37201345	0.8946364805
14.37689547	0.8946898906
14.38214512	0.8947472633
14.38741591	0.8948048052
14.39221148	0.8948571053
14.39730409	0.8949125888
14.40227389	0.8949666788
14.40766112	0.8950252502
14.4123225	0.895075878
14.41767618	0.8951339658
14.42270884	0.8951885128
14.42769281	0.895242477
14.43268067	0.8952964286
14.43776789	0.8953513987
14.44316017	0.8954096031
14.44810428	0.895462914
14.45298468	0.8955154854
14.45820167	0.8955716251
14.46340722	0.8956275825
14.46807943	0.8956777565
14.47361392	0.895737129
14.47824485	0.8957867572
14.48366117	0.8958447431
14.48883043	0.895900025
14.49344589	0.8959493355
14.49863639	0.8960047347
14.50386121	0.8960604415
14.50906111	0.8961158244
14.51388202	0.8961671188
14.51887371	0.8962201779
14.52403605	0.8962749946
14.52918175	0.8963295781
14.53447465	0.8963856639
14.53913657	0.8964350142
14.54438471	0.8964905148
14.54965432	0.8965461834
14.55473249	0.8965997739
14.55934388	0.8966483911
14.56482719	0.8967061423
14.56947221	0.8967550146
14.57487538	0.8968118067
14.57965803	0.8968620252
14.58490528	0.8969170667
14.58990183	0.8969694247
14.59511512	0.8970239982
14.59990248	0.8970740628
14.60506623	0.8971280097
14.61042982	0.8971839856
14.61509877	0.8972326632
14.6201413	0.8972851847
14.62535064	0.8973393882
14.63044689	0.8973923605
14.63537771	0.8974435619
14.64085245	0.8975003525
14.64577168	0.8975513279
14.65102393	0.897605699
14.65578318	0.8976549176
14.66098622	0.8977086724
14.6658818	0.8977591999
14.67099902	0.8978119625
14.67600197	0.897863495
14.68123952	0.8979173891
14.68628382	0.8979692418
14.69144228	0.8980222143
14.69655794	0.8980746938
14.70125864	0.8981228696
14.7066461	0.8981780284
14.71146463	0.8982273126
14.71660212	0.8982798074
14.72151929	0.8983300009
14.72697908	0.8983856763
14.7317068	0.898433838
14.73707272	0.8984884466
14.74196311	0.8985381654
14.74731235	0.8985924942
14.75192777	0.8986393241
14.75718413	0.8986926052
14.76226143	0.898744019
14.76733535	0.8987953472
14.77239053	0.8988464348
14.77724691	0.8988954655
14.78249671	0.8989484156
14.78750008	0.8989988293
14.79276582	0.8990518331
14.79753251	0.8990997663
14.80280053	0.8991526887
14.8078463	0.899203327
14.81287972	0.8992537916
14.81813707	0.899306448
14.82297921	0.8993548979
14.82793817	0.899404469
14.83341336	0.8994591447
14.83837063	0.8995085978
14.8434403	0.8995591226
14.84859595	0.899610453
14.85333493	0.8996575894
14.85838647	0.8997077866
14.86339948	0.8997575521
14.86876177	0.8998107311
14.8734937	0.8998576125
14.87895329	0.8999116494
14.88388007	0.8999603635
14.88889489	0.9000099


==> diffeomorphisme_K=3_a=1.txt <==
0	0
0.01668980214	0.01770339521
0.02119383515	0.02247191011
0.03382270757	0.03528018949
0.04339321012	0.04494382022
0.05141799551	0.05272487447
0.06667413351	0.06741573033
0.06949633138	0.07003154576
0.07865168539	0.07843822778
0.08701714261	0.08749750981
0.08925574918	0.08988764044
0.1040059405	0.1051154777
0.1111422004	0.1123595506
0.1215296896	0.1225806024
0.134225187	0.1348314607
0.1396152825	0.1398852002
0.1573033708	0.1561075936
0.1581776208	0.1570535851
0.1584154073	0.1573033708
0.175280557	0.174638942
0.1804408743	0.1797752809
0.193010374	0.1920451901
0.203829786	0.202247191
0.2114001444	0.2092628801
0.2287077807	0.2247191011
0.2304849014	0.2262820025
0.2359550562	0.2309068716
0.2486781491	0.2435558418
0.2525147972	0.2471910112
0.2669799031	0.2607986793
0.2768885535	0.2696629213
0.2860563859	0.2778201658
0.3030103452	0.2921348314
0.3059505793	0.2946080206
0.3146067416	0.3015026511
0.3253617011	0.3115338959
0.3288714448	0.3146067415
0.3446598128	0.3284920598
0.3550806953	0.3370786516
0.3648679932	0.3451902042
0.3833969747	0.3595505618
0.3860395521	0.3616130975
0.393258427	0.3668718352
0.4066020447	0.3782100097
0.4114482921	0.3820224719
0.4273832438	0.3947444343
0.4405965659	0.404494382
0.4492387709	0.4109719081
0.4719101123	0.4266495222
0.4722008886	0.4268832131
0.4723137543	0.4269662921
0.4938379875	0.443173095
0.5029373415	0.4494382022
0.5166757966	0.4591199168
0.5365576371	0.4719101123
0.5407938822	0.4747009453
0.5505617977	0.4805645743
0.5646312166	0.4903621884
0.5710053287	0.4943820224
0.5887852173	0.5059329555
0.6073802946	0.5168539325
0.6143822725	0.5210914212
0.6292134831	0.5291897265
0.6402529009	0.5361717232
0.6458089307	0.5393258426
0.6661041165	0.5512575718
0.6861174679	0.5617977528
0.6935932375	0.5658754474
0.7078651685	0.5728335148
0.7213150501	0.5804268396
0.728962902	0.5842696629
0.7493076393	0.5949008671
0.7748281262	0.606741573
0.7791755655	0.608839084
0.7865168539	0.6119753271
0.8085864869	0.6229078737
0.8230116704	0.6292134831
0.8392494401	0.63661894
0.8651685393	0.64701809
0.8713849438	0.6499092776
0.8757379307	0.6516853932
0.9030367899	0.6633378031
0.9320302093	0.6741573033
0.9370134221	0.676102104
0.9438202247	0.6784150722
0.9705466759	0.6889930845
0.9927529692	0.6966292134
1.005895423	0.7013653524
1.02247191	0.7065306915
1.041828292	0.7135707286
1.059442303	0.7191011235
1.078797853	0.7254799069
1.101123595	0.7317955976
1.116970994	0.7370452055
1.13291376	0.7415730336
1.155833939	0.7484134171
1.179775281	0.7544975654
1.196104592	0.7593794263
1.21444716	0.7640449437
1.237161119	0.7701208999
1.258426966	0.7749204014
1.279400206	0.7805244995
1.30599514	0.7865168538
1.322982708	0.7905442665
1.337078652	0.7933331495
1.367071878	0.8004192707
1.410547995	0.808988764
1.413550405	0.8096116017
1.415730337	0.8099839318
1.459379077	0.8189896054
1.494382022	0.824935247
1.507685789	0.8276595979
1.530229186	0.8314606741
1.556630249	0.8361473766
1.573033708	0.8385039981
1.606452374	0.8443843938
1.651685393	0.8508274584
1.658437608	0.8520033801
1.672116752	0.8539325842
1.710430455	0.8596201911
1.730337079	0.8619581576
1.76373805	0.8668613596
1.808988764	0.8721193358
1.818937562	0.8735619805
1.843688697	0.8764044943
1.874579468	0.8801362032
1.887640449	0.8813452246
1.930929213	0.8865081861
1.966292135	0.8897420438
1.988937064	0.8924064247
2.04494382	0.8974624656
2.048463625	0.8978707458
2.059755071	0.8988764044
2.10784652	0.9033761147
2.123595506	0.90445225
2.168301087	0.9085752913
2.202247191	0.9108633542
2.230089866	0.9133932646
2.280898876	0.9167699777
2.293101169	0.9178619452
2.346324155	0.9213483145
2.35698666	0.9220808579
2.359550562	0.9221993258
2.420733886	0.9263392748
2.438202247	0.9271348564
2.485558143	0.9302899685
2.516853932	0.9316945519
2.551370126	0.933958455
2.595505618	0.9359100812
2.618088309	0.937368027
2.674157303	0.9398104228
2.685638321	0.9405399338
2.752808989	0.9434220543
2.753952345	0.9434935516
2.761682213	0.9438202246
2.822116963	0.9464898564
2.831460674	0.9467242546
2.890901829	0.9493089474
2.910112359	0.9497837078
2.960363719	0.9519346033
2.988764045	0.9526260334
3.030448369	0.9543823278
3.06741573	0.9552689382
3.101106274	0.9566662651
3.146067416	0.95772857
3.172292262	0.9587993216
3.224719101	0.960019655
3.243965101	0.9607932776
3.303370786	0.962155625
3.316087141	0.9626588904
3.382022472	0.9641487338
3.388623987	0.9644059876
3.460674157	0.966010165
3.461544195	0.9660435524
3.472873976	0.9662921347
3.534411083	0.9676963517
3.539325843	0.9677319839
3.607569235	0.9692659327
3.617977528	0.9693403148
3.681070687	0.970737428
3.696629213	0.970847037
3.754889959	0.9721181175
3.775280899	0.9722597448
3.829003706	0.9734146712
3.853932584	0.9735853932
3.903390527	0.9746332041
3.93258427	0.9748303559
3.978030783	0.9757793269
4.011235955	0.976000478
4.052906444	0.9768581908
4.08988764	0.9771011239
4.128000944	0.9778745294
4.168539326	0.9781372204
4.203299049	0.9788326952
4.247191011	0.9791132958
4.278786739	0.9797366939
4.325842696	0.9800335152
4.354451102	0.9805902146
4.404494382	0.980901713
4.430280236	0.9813966579
4.483146067	0.9817214217
4.506263163	0.9821591603
4.561797753	0.982495898
4.582389748	0.9828806177
4.640449438	0.9832281472
4.658650625	0.9835637056
4.719101123	0.9839209444
4.735037137	0.9842108979
4.797752809	0.9845768544
4.811541273	0.9848244837
4.876404494	0.9851982493
4.88815561	0.9854065831
4.95505618	0.9857873249
4.964873273	0.9859591611
5.033707865	0.9863461151
5.041687882	0.98648404
5.11235955	0.9868765056
5.118593517	0.9869829115
5.191011236	0.9873802457
5.195584678	0.987457347
5.269662921	0.9878589598
5.272656252	0.9879088075
5.348314607	0.988314157
5.349803482	0.9883386518
5.426966292	0.9887472407
5.42702194	0.9887481452
5.430059689	0.9887640448
5.504219635	0.9891635711
5.505617977	0.9891562933
5.581483107	0.9895602037
5.584269663	0.9895458655
5.658812098	0.9899381163
5.662921348	0.9899172102
5.736202849	0.9902983831
5.741573033	0.9902713665
5.813651853	0.9906420064
5.820224719	0.9906093044
5.891155834	0.9909699219
5.898876404	0.9909319299
5.968711733	0.991283004
5.97752809	0.9912400898
6.046316687	0.9915820699
6.056179775	0.9915345761
6.123968021	0.9918678847
6.13483146	0.9918161302
6.201663229	0.992141164
6.213483146	0.9920854463
6.279399962	0.9924025787
6.292134831	0.9923431747
6.357176023	0.9926527573
6.370786517	0.9925899257
6.434989346	0.9928922895
6.449438202	0.9928262714
6.512837994	0.9931217284
6.528089887	0.9930527492
6.590720151	0.9933415938
6.606741573	0.9932698637
6.668634106	0.9935523739
6.685393258	0.9934780894
6.746578255	0.9937545275
6.764044944	0.9936778725
6.824551083	0.9939484865
6.842696629	0.9938696327
6.902551171	0.9941346571
6.921348314	0.9940537653
6.980577179	0.9943134222
7	0.9942306427


==> diffeomorphisme_K=6_a=1.txt <==
0	0
0.0166834075	0.01770522225
0.02118042755	0.02247191011
0.03380601425	0.03528495901
0.04335758512	0.04494382022
0.0513853955	0.05273418876
0.06660352734	0.06741573033
0.06944007719	0.07004761839
0.07865168539	0.07852540062
0.0868857706	0.08753504467
0.08905585662	0.08988764044
0.1037162701	0.1051982407
0.110654489	0.1123595506
0.1210479559	0.1227182406
0.1333754147	0.1348314607
0.1389035691	0.1400885469
0.1573033708	0.1572986007
0.1573067364	0.1573024092
0.1573076025	0.1573033708
0.1737890361	0.1750650908
0.178255969	0.1797752809
0.1908229823	0.1926701591
0.2003867698	0.202247191
0.2084367617	0.2101095609
0.2238030579	0.2247191011
0.2266605097	0.2273746858
0.2359550562	0.2357620386
0.2441224058	0.2448574828
0.2462912563	0.2471910112
0.2608237881	0.2625575693
0.2677981526	0.2696629213
0.2781712677	0.2800730567
0.2906796465	0.2921348314
0.2962029036	0.2973930708
0.3146067416	0.3141827208
0.3149025299	0.3145222306
0.3149799731	0.3146067415
0.3312824842	0.3323141537
0.3359097033	0.3370786516
0.3483894594	0.3498983567
0.3583301033	0.3595505618
0.3662721323	0.3672609317
0.3824047415	0.3820224719
0.3849835626	0.3843867189
0.393258427	0.3915161107
0.4025938537	0.4018271172
0.405193049	0.404494382
0.4195711061	0.4194483838
0.4273747921	0.4269662921
0.43744037	0.4368147899
0.4514117835	0.4494382022
0.456271403	0.4539064049
0.4719101123	0.4671430779
0.4753454557	0.4709285856
0.4763273972	0.4719101123
0.4924211056	0.4885217386
0.4986999647	0.4943820224
0.5105420915	0.5058162242
0.5232256361	0.5168539325
0.5298024086	0.5227851865
0.550221108	0.5393258426
0.5503075093	0.5393984964
0.5505617977	0.5395898864
0.5679136843	0.5568400709
0.5735817127	0.5617977528
0.5867269959	0.5739367491
0.5994902914	0.5842696629
0.6069290631	0.59063664
0.6284734269	0.606741573
0.6286697424	0.6068969275
0.6292134831	0.6072711885
0.6474134841	0.6240134828
0.654033669	0.6292134831
0.6676148741	0.6407135672
0.6828537087	0.6516853932
0.6895786052	0.6569101256
0.7078651685	0.6689343081
0.7123219888	0.6728839261
0.7140518535	0.6741573033
0.7329640138	0.6894581147
0.743687143	0.6966292134
0.7556707953	0.705442373
0.7782655716	0.7191011235
0.7807449426	0.720750241
0.7865168539	0.7238854967
0.8037214783	0.7366574266
0.8119720253	0.7415730336
0.8279287649	0.7522129691
0.8502005406	0.7640449437
0.8550582312	0.7669336032
0.8651685393	0.7716815731
0.8810201274	0.7819878286
0.8899783156	0.7865168538
0.9078612204	0.7967908551
0.9354547246	0.808988764
0.938488073	0.8105122359
0.9438202247	0.812545523
0.9667656285	0.8249048444
0.9830054731	0.8314606741
0.9980367655	0.838442144
1.02247191	0.8468037124
1.031666498	0.8513055592
1.039025805	0.8539325842
1.064350164	0.8644392788
1.101123595	0.8753103304
1.102650659	0.8759681903
1.104083391	0.8764044943
1.137750304	0.8884116305
1.179775281	0.8986678224
1.180095518	0.8987849081
1.180463288	0.8988764044
1.218959908	0.9101527068
1.258426966	0.9176395474
1.264789995	0.9195303062
1.274271286	0.9213483145
1.309305201	0.9292835861
1.337078652	0.9330161113
1.358116663	0.9378093642
1.402665463	0.9438202246
1.411047165	0.9451582738
1.415730337	0.9455306264
1.462361897	0.9529688317
1.494382022	0.9555112983
1.518654414	0.9593571656
1.573033708	0.9636486584
1.57900939	0.964584797
1.600859207	0.9662921347
1.639263709	0.9698411873
1.651685393	0.970159626
1.701058543	0.9746574307
1.730337079	0.9753988533
1.765952545	0.9785881973
1.808988764	0.9796622061
1.833354426	0.9818024271
1.887640449	0.9831351416
1.902782746	0.9844376742
1.966292135	0.9859693513
1.973848351	0.986605126
2.04494382	0.9882878224
2.046238096	0.9883942518
2.062170685	0.9887640448
2.118283358	0.9902818015
2.123595506	0.9901600431
2.191114747	0.9919447431
2.202247191	0.9916945439
2.264973428	0.9933141727
2.280898876	0.9929633501
2.339666139	0.9944453084
2.359550562	0.9940160643
2.415037643	0.995382503
2.438202247	0.9948925493
2.490963124	0.9961614185
2.516853932	0.9956248855
2.567342057	0.9968107764
2.595505618	0.9962389406
2.644093306	0.9973537583
2.674157303	0.9967556223
2.721151223	0.9978091208
2.752808989	0.9971918747
2.798462544	0.998192082
2.831460674	0.9975614696
2.875983928	0.998515025
2.910112359	0.9978756344
2.953680002	0.998788057
2.988764045	0.9981435512
3.031521803	0.9990194527
3.06741573	0.9983727532
3.109485544	0.9992160083
3.146067416	0.9985694411
3.187551627	0.9993833232
3.224719101	0.9987387349
3.265703855	0.9995260252
3.303370786	0.9988848762
3.343928801	0.9996479507
3.382022472	0.9990113898
3.422215298	0.9997522902
3.460674157	0.9991212143
3.500554033	0.9998417047
3.539325843	0.9992168067
3.578937214	0.9999184203
3.617977528	0.999300228
3.657358304	0.9999843046
3.696629213	0.999373212
3.735811806	1.000040929
3.775280899	0.9994372213
3.814293079	1.000089618
3.853932584	0.9994934935
3.892798202	1.000131493
3.93258427	0.9995430784
3.971323845	1.000167505
4.011235955	0.9995868693
4.04986718	1.000198462
4.08988764	0.9996256279
4.128425798	1.000225053
4.168539326	0.9996600056
4.206997639	1.000247865
4.247191011	0.9996905608
4.28558094	1.000267404
4.325842696	0.9997177733
4.364174189	1.0002841
4.404494382	0.9997420566
4.442776085	1.000298325
4.483146067	0.9997637675
4.521385509	1.0003104
4.561797753	0.9997832147
4.600001492	1.000320601
4.640449438	0.999800666
4.678623197	1.000329167
4.719101123	0.9998163541
4.757249902	1.000336304
4.797752809	0.9998304817
4.835880975	1.000342193
4.876404494	0.9998432256
4.91451587	1.000346991
4.95505618	0.9998547403
4.99315411	1.000350832
5.033707865	0.9998651613
5.071795279	1.000353837
5.11235955	0.9998746075
5.150439015	1.000356108
5.191011236	0.9998831833
5.229085	1.000357737
5.269662921	0.9998909808
5.307732956	1.000358802
5.348314607	0.9998980813
5.386382639	1.000359374
5.426966292	0.9999045564
5.465033833	1.000359515
5.505617977	0.9999104698
5.543686351	1.000359277
5.584269663	0.9999158778
5.622340028	1.000358708
5.662921348	0.9999208304
5.700994715	1.00035785
5.741573033	0.9999253721
5.779650286	1.00035674
5.820224719	0.9999295427
5.858306627	1.00035541
5.898876404	0.9999333773
5.936963636	1.000353889
5.97752809	0.9999369078
6.015621225	1.000352202
6.056179775	0.9999401623
6.094279314	1.000350372
6.13483146	0.9999431661
6.172937836	1.000348419
6.213483146	0.9999459421
6.251596728	1.00034636
6.292134831	0.9999485105
6.330255935	1.000344211
6.370786517	0.9999508898
6.408915409	1.000341986
6.449438202	0.9999530965
6.487575107	1.000339696
6.528089887	0.9999551455
6.566234991	1.000337354
6.606741573	0.9999570503
6.644895028	1.000334968
6.685393258	0.9999588229
6.723555187	1.000332547
6.764044944	0.9999604745
6.802215442	1.000330098
6.842696629	0.9999620151
6.880875769	1.000327629
6.921348314	0.9999634535
6.959536148	1.000325145
7	0.9999647981


==> diffeomorphisme_K=9_a=1.txt <==
0	0
0.01668340439	0.01770522314
0.02118042103	0.02247191011
0.03380600613	0.03528496133
0.04335756775	0.04494382022
0.0513853796	0.0527341933
0.06660349263	0.06741573033
0.06944004952	0.07004762629
0.07865168539	0.078525444
0.08688547821	0.08753512821
0.08905534932	0.08988764044
0.1037153531	0.1051985027
0.1106528296	0.1123595506
0.1210462559	0.1227187263
0.133372258	0.1348314607
0.1389008984	0.14008931
0.1573033708	0.1573033522
0.1573033839	0.1573033671
0.1573033873	0.1573033708
0.1737767425	0.1750686033
0.1782363373	0.1797752809
0.190800382	0.1926766164
0.2003486407	0.202247191
0.2084023436	0.2101193946
0.2237428535	0.2247191011
0.2266126071	0.2273883723
0.2359550562	0.2358279374
0.2440484576	0.2448786108
0.2461871342	0.2471910112
0.2606921106	0.2625951915
0.2675943695	0.2696629213
0.2779759304	0.2801288674
0.2903611248	0.2921348314
0.2959375707	0.2974688802
0.3146067416	0.3145935277
0.3146158477	0.3146041398
0.3146181921	0.3146067415
0.330794375	0.3324536135
0.3352098358	0.3370786516
0.3476838669	0.3500999545
0.3572481213	0.3595505618
0.3653321864	0.3675294877
0.3808909438	0.3820224719
0.3837915867	0.3847272834
0.393258427	0.393033757
0.4012370323	0.4022147805
0.4033655404	0.404494382
0.4176597527	0.4199944847
0.4245903431	0.4269662921
0.4349378111	0.4375298067
0.4475534729	0.4494382022
0.4531395172	0.4548012294
0.4719101123	0.471408522
0.4722475383	0.4718137049
0.472336064	0.4719101123
0.4881694642	0.4897364933
0.4927355864	0.4943820224
0.5050658889	0.5073808535
0.5150467136	0.5168539325
0.5230281241	0.5247206964
0.539549537	0.5393258426
0.5421592225	0.5417265784
0.5505617977	0.5486321094
0.5596778746	0.5591931594
0.5622517373	0.5617977528
0.5762894369	0.5769189089
0.584134795	0.5842696629
0.5941569225	0.5942858231
0.6085488048	0.606741573
0.6134256121	0.6112523933
0.6292134831	0.6238392409
0.6329188462	0.6281548079
0.6340048252	0.6292134831
0.6495381379	0.645878349
0.6560369108	0.6516853932
0.6676893895	0.6631641872
0.6811600377	0.6741573033
0.6875886802	0.6799505857
0.7078651685	0.694998964
0.7090235628	0.6962982436
0.7093946746	0.6966292134
0.7262725809	0.7138418628
0.7327992942	0.7191011235
0.7455008332	0.7308199866
0.7603572336	0.7415730336
0.7670578437	0.7471327508
0.7865168539	0.7596944805
0.7898763394	0.7630850907
0.7911461799	0.7640449437
0.8089849682	0.7800973926
0.8185994739	0.7865168538
0.8309065379	0.7963059971
0.852641077	0.808988764
0.8562885185	0.8115259128
0.8651685393	0.815994004
0.8791546773	0.8274646347
0.8861455231	0.8314606741
0.9027467826	0.8431959433
0.9249259247	0.8539325842
0.9310297827	0.8575869962
0.9438202247	0.8627088158
0.9579684313	0.8723621496
0.9671246938	0.8764044943
0.9857319311	0.8869016311
1.019630456	0.8988764044
1.020732117	0.899373488
1.02247191	0.8998411568
1.049942745	0.9134995045
1.077158181	0.9213483145
1.087472373	0.9252486638
1.101123595	0.9280017883
1.124048919	0.937270132
1.1550322	0.9438202246
1.167471963	0.9473354582
1.179775281	0.9488647144
1.209809212	0.9577110115
1.258426966	0.9639291534
1.262456381	0.9651408733
1.271335747	0.9662921347
1.311943096	0.9734737222
1.337078652	0.9745401423
1.367761859	0.9799974142
1.415730337	0.9820390989
1.430271027	0.9846095619
1.494382022	0.9873245284
1.497511876	0.9878698008
1.518863306	0.9887640448
1.56401369	0.9913411928
1.573033708	0.9909693741
1.632348988	0.9942887321
1.651685393	0.9935032262
1.703786625	0.9963498887
1.730337079	0.9952902201
1.777387253	0.9977930481
1.808988764	0.9965565102
1.852494917	0.9988056255
1.887640449	0.9974593248
1.928654671	0.9995176059
1.966292135	0.9981075057
2.00555163	1.000018956
2.04494382	0.9985763791
2.082967601	1.000372018
2.123595506	0.9989182042
2.1607509	1.000620128
2.202247191	0.9991693922
2.238795585	1.000793557
2.280898876	0.999355452
2.317027253	1.000913562
2.359550562	0.9994943663
2.395393335	1.000995163
2.438202247	0.9995988982
2.473856454	1.001049039
2.516853932	0.9996781691
2.552389871	1.00108283
2.595505618	0.9997387447
2.630974335	1.001102036
2.674157303	0.9997853847
2.709595907	1.00111064
2.752808989	0.9998215637
2.788244436	1.001111542
2.831460674	0.9998498361
2.866912489	1.001106865
2.910112359	0.9998720925
2.945594602	1.001098171
2.988764045	0.9998897415
3.024286739	1.001086614
3.06741573	0.9999038395
3.102985909	1.001073047
3.146067416	0.9999151835
3.18168989	1.001058105
3.224719101	0.9999243788
3.260397027	1.001042262
3.303370786	0.9999318876
3.339106088	1.001025869
3.382022472	0.9999380649
3.417816157	1.001009188
3.460674157	0.9999431852
3.496526552	1.000992414
3.539325843	0.9999474613
3.575236768	1.000975691
3.617977528	0.9999510598
3.653946436	1.000959124
3.696629213	0.999954111
3.732655287	1.000942791
3.775280899	0.9999567181
3.81136313	1.000926746
3.853932584	0.9999589627
3.890069829	1.000911028
3.93258427	0.9999609098
3.968775296	1.000895662
4.011235955	0.9999626114
4.047479473	1.000880664
4.08988764	0.9999641094
4.126182331	1.000866043
4.168539326	0.9999654376
4.204883857	1.000851803
4.247191011	0.9999666233
4.283584052	1.000837943
4.325842696	0.999967689
4.362282932	1.000824459
4.404494382	0.9999686529
4.440980516	1.000811345
4.483146067	0.99996953
4.519676832	1.000798594
4.561797753	0.9999703328
4.598371908	1.000786196
4.640449438	0.9999710714
4.67706578	1.000774143
4.719101123	0.9999717546
4.755758481	1.000762424
4.797752809	0.9999723894
4.834450048	1.000751029
4.876404494	0.9999729818
4.913140518	1.000739948
4.95505618	0.999973537
4.991829926	1.00072917
5.033707865	0.9999740591
5.070518308	1.000718686
5.11235955	0.9999745519
5.1492057	1.000708484
5.191011236	0.9999750184
5.227892136	1.000698555
5.269662921	0.9999754614
5.30657765	1.00068889
5.348314607	0.9999758831
5.385262274	1.000679479
5.426966292	0.9999762855
5.463946039	1.000670313
5.505617977	0.9999766704
5.542628977	1.000661384
5.584269663	0.9999770392
5.621311117	1.000652682
5.662921348	0.9999773932
5.699992486	1.000644201
5.741573033	0.9999777337
5.778673113	1.000635932
5.820224719	0.9999780616
5.857353022	1.000627868
5.898876404	0.9999783779
5.936032239	1.000620002
5.97752809	0.9999786833
6.014710789	1.000612327
6.056179775	0.9999789785
6.093388693	1.000604836
6.13483146	0.9999792643
6.172065974	1.000597522
6.213483146	0.9999795412
6.250742654	1.000590381
6.292134831	0.9999798097
6.329418752	1.000583406
6.370786517	0.9999800702
6.408094288	1.000576592
6.449438202	0.9999803233
6.486769281	1.000569932
6.528089887	0.9999805693
6.565443748	1.000563423
6.606741573	0.9999808086
6.644117707	1.000557059
6.685393258	0.9999810414
6.722791175	1.000550836
6.764044944	0.9999812682
6.801464166	1.000544749
6.842696629	0.9999814892
6.880136696	1.000538793
6.921348314	0.9999817046
6.958808779	1.000532965
7	0.9999819147


==> s_fonction_rhoV_K=4_a=0.1.txt <==
0	0
0.01	0.01110100954
0.02	0.02240814527
0.03	0.03392769865
0.04	0.04566609269
0.05	0.05762982979
0.06	0.06982544086
0.07	0.08225943608
0.08	0.09493825718
0.09	0.1078682312
0.1	0.1210555269
0.11	0.134506111
0.12	0.1482257092
0.13	0.1622197653
0.14	0.176493407
0.15	0.1910514102
0.16	0.2058981667
0.17	0.2210376542
0.18	0.2364734103
0.19	0.2522085046
0.2	0.2682455184
0.21	0.2845865241
0.22	0.3012330663
0.23	0.3181861492
0.24	0.335446223
0.25	0.3530131742
0.26	0.3708863188
0.27	0.3890643986
0.28	0.4075455806
0.29	0.426327454
0.3	0.4454070381
0.31	0.4647807863
0.32	0.4844445936
0.33	0.504393809
0.34	0.524623247
0.35	0.5451272034
0.36	0.5658994704
0.37	0.5869333585
0.38	0.6082217137
0.39	0.6297569408
0.4	0.6515310262
0.41	0.6735355647
0.42	0.6957617808
0.43	0.7182005594
0.44	0.7408424702
0.45	0.7636777987
0.46	0.7866965708
0.47	0.8098885845
0.48	0.8332434376
0.49	0.8567505548
0.5	0.880399221
0.51	0.9041786036
0.52	0.9280777856
0.53	0.952085789
0.54	0.9761916044
0.55	1.000384216
0.56	1.024652626
0.57	1.048985881
0.58	1.073373092
0.59	1.097803459
0.6	1.122266294
0.61	1.146751035
0.62	1.171247271
0.63	1.195744757
0.64	1.220233429
0.65	1.244703421
0.66	1.26914508
0.67	1.293548976
0.68	1.317905914
0.69	1.342206945
0.7	1.366443381
0.71	1.390606785
0.72	1.414689
0.73	1.438682139
0.74	1.462578602
0.75	1.486371062
0.76	1.510052486
0.77	1.53361613
0.78	1.557055536
0.79	1.580364535
0.8	1.603537249
0.81	1.626568087
0.82	1.649451742
0.83	1.672183189
0.84	1.694757687
0.85	1.717170763
0.86	1.73941822
0.87	1.761496132
0.88	1.783400821
0.89	1.805128876
0.9	1.826677144
0.91	1.848042682
0.92	1.869222844
0.93	1.890215161
0.94	1.911017402
0.95	1.931627553
0.96	1.952043846
0.97	1.972264738
0.98	1.992288659
0.99	2.012114582
1	2.031741433
1.01	2.051168367
1.02	2.070394712
1.03	2.089419935
1.04	2.108243757
1.05	2.126865897
1.06	2.145286325
1.07	2.163505106
1.08	2.181522433
1.09	2.19933865
1.1	2.216954209
1.11	2.234369648
1.12	2.251585636
1.13	2.268602929
1.14	2.285422383
1.15	2.302044946
1.16	2.318471642
1.17	2.334703574
1.18	2.350741924
1.19	2.366587939
1.2	2.382242931
1.21	2.397708272
1.22	2.41298539
1.23	2.428075763
1.24	2.44298092
1.25	2.457702429
1.26	2.472241903
1.27	2.486600988
1.28	2.500781366
1.29	2.514784748
1.3	2.528612873
1.31	2.542267502
1.32	2.555750423
1.33	2.569063437
1.34	2.582208362
1.35	2.595187038
1.36	2.608001304
1.37	2.62065302
1.38	2.633144047
1.39	2.645476255
1.4	2.657651512
1.41	2.6696717
1.42	2.681538689
1.43	2.693254357
1.44	2.70482057
1.45	2.716239203
1.46	2.727512115
1.47	2.738641163
1.48	2.749628194
1.49	2.760475051
1.5	2.771183569
1.51	2.781755561
1.52	2.792192842
1.53	2.802497208
1.54	2.812670446
1.55	2.822714325
1.56	2.832630605
1.57	2.842421027
1.58	2.85208732
1.59	2.861631194
1.6	2.871054348
1.61	2.880358463
1.62	2.8895452
1.63	2.898616205
1.64	2.907573107
1.65	2.916417518
1.66	2.925151028
1.67	2.933775217
1.68	2.942291637
1.69	2.95070183
1.7	2.959007315
1.71	2.967209597
1.72	2.975310152
1.73	2.98331045
1.74	2.991211937
1.75	2.999016037
1.76	3.006724157
1.77	3.014337693
1.78	3.021858012
1.79	3.029286467
1.8	3.036624393
1.81	3.043873105
1.82	3.051033899
1.83	3.058108059
1.84	3.065096842
1.85	3.072001492
1.86	3.078823233
1.87	3.085563278
1.88	3.092222811
1.89	3.098803006
1.9	3.105305024
1.91	3.111729996
1.92	3.118079047
1.93	3.124353283
1.94	3.130553788
1.95	3.136681636
1.96	3.142737881
1.97	3.148723566
1.98	3.154639713
1.99	3.160487327
2	3.166267403
2.01	3.171980919
2.02	3.177628835
2.03	3.183212097
2.04	3.188731643
2.05	3.194188386
2.06	3.199583231
2.07	3.204917065
2.08	3.210190766
2.09	3.215405196
2.1	3.220561205
2.11	3.225659626
2.12	3.230701278
2.13	3.235686975
2.14	3.240617508
2.15	3.245493667
2.16	3.250316216
2.17	3.255085918
2.18	3.259803517
2.19	3.264469751
2.2	3.269085342
2.21	3.273651001
2.22	3.278167428
2.23	3.282635317
2.24	3.287055341
2.25	3.291428169
2.26	3.29575446
2.27	3.30003486
2.28	3.304270006
2.29	3.308460521
2.3	3.312607024
2.31	3.316710118
2.32	3.320770406
2.33	3.324788471
2.34	3.328764893
2.35	3.332700239
2.36	3.336595071
2.37	3.340449939
2.38	3.344265386
2.39	3.348041946
2.4	3.351780143
2.41	3.355480494
2.42	3.35914351
2.43	3.362769689
2.44	3.366359528
2.45	3.369913509
2.46	3.37343211
2.47	3.376915802
2.48	3.380365049
2.49	3.383780305
2.5	3.387162017
2.51	3.39051063
2.52	3.393826576
2.53	3.397110282
2.54	3.400362172
2.55	3.403582659
2.56	3.406772153
2.57	3.409931053
2.58	3.413059757
2.59	3.416158652
2.6	3.419228124
2.61	3.42226855
2.62	3.425280302
2.63	3.428263745
2.64	3.431219241
2.65	3.434147145
2.66	3.437047806
2.67	3.439921567
2.68	3.44276877
2.69	3.445589747
2.7	3.448384825
2.71	3.451154333
2.72	3.453898587
2.73	3.456617899
2.74	3.459312581
2.75	3.461982937
2.76	3.464629269
2.77	3.467251873
2.78	3.469851035
2.79	3.472427049
2.8	3.474980192
2.81	3.477510747
2.82	3.480018985
2.83	3.482505176
2.84	3.484969586
2.85	3.487412485
2.86	3.489834125
2.87	3.492234759
2.88	3.494614642
2.89	3.496974019
2.9	3.499313133
2.91	3.501632228
2.92	3.50393154
2.93	3.506211298
2.94	3.508471737
2.95	3.51071308
2.96	3.512935551
2.97	3.51513937
2.98	3.517324758
2.99	3.51949192
3	3.521641075
3.01	3.523772429
3.02	3.525886185
3.03	3.527982547
3.04	3.530061711
3.05	3.532123876
3.06	3.534169234
3.07	3.536197978
3.08	3.538210292
3.09	3.540206364
3.1	3.542186377
3.11	3.544150509
3.12	3.546098943
3.13	3.548031852
3.14	3.549949404
3.15	3.551851773
3.16	3.553739131
3.17	3.555611639
3.18	3.557469462
3.19	3.559312759
3.2	3.561141696
3.21	3.562956423
3.22	3.564757093
3.23	3.566543869
3.24	3.568316892
3.25	3.570076318
3.26	3.571822286
3.27	3.573554944
3.28	3.575274438
3.29	3.576980904
3.3	3.578674481
3.31	3.58035531
3.32	3.582023521
3.33	3.583679253
3.34	3.585322635
3.35	3.586953795
3.36	3.588572864
3.37	3.590179967
3.38	3.59177523
3.39	3.593358776
3.4	3.594930727
3.41	3.5964912
3.42	3.598040317
3.43	3.599578195
3.44	3.601104947
3.45	3.602620686
3.46	3.604125528
3.47	3.605619586
3.48	3.607102962
3.49	3.608575769
3.5	3.610038114
3.51	3.611490102
3.52	3.612931835
3.53	3.61436342
3.54	3.615784954
3.55	3.617196538
3.56	3.618598273
3.57	3.619990257
3.58	3.621372588
3.59	3.622745352
3.6	3.624108654
3.61	3.625462583
3.62	3.626807228
3.63	3.628142683
3.64	3.629469038
3.65	3.630786379
3.66	3.632094794
3.67	3.633394369
3.68	3.63468519
3.69	3.635967342
3.7	3.637240906
3.71	3.638505966
3.72	3.639762601
3.73	3.641010893
3.74	3.642250922
3.75	3.643482763
3.76	3.644706494
3.77	3.645922195
3.78	3.647129934
3.79	3.648329796
3.8	3.649521846
3.81	3.650706162
3.82	3.651882814
3.83	3.653051869
3.84	3.654213405
3.85	3.655367485
3.86	3.656514179
3.87	3.65765356
3.88	3.658785685
3.89	3.659910632
3.9	3.661028457
3.91	3.662139226
3.92	3.66324301
3.93	3.664339864
3.94	3.665429855
3.95	3.666513044
3.96	3.66758949
3.97	3.668659252
3.98	3.669722397
3.99	3.670778977
4	3.671829054
4.01	3.672872684
4.02	3.673909924
4.03	3.67494083
4.04	3.675965457
4.05	3.676983863
4.06	3.677996101
4.07	3.679002227
4.08	3.680002288
4.09	3.680996341
4.1	3.68198444
4.11	3.682966632
4.12	3.683942971
4.13	3.684913507
4.14	3.685878287
4.15	3.686837365
4.16	3.687790783
4.17	3.688738597
4.18	3.689680851
4.19	3.690617592
4.2	3.691548865
4.21	3.692474718
4.22	3.6933952
4.23	3.694310347
4.24	3.695220214
4.25	3.69612484
4.26	3.697024263
4.27	3.697918538
4.28	3.6988077
4.29	3.699691794
4.3	3.700570865
4.31	3.701444945
4.32	3.702314082
4.33	3.703178316
4.34	3.704037684
4.35	3.704892228
4.36	3.705741988
4.37	3.706587004
4.38	3.707427312
4.39	3.708262949
4.4	3.709093952
4.41	3.709920361
4.42	3.710742215
4.43	3.711559544
4.44	3.712372394
4.45	3.713180789
4.46	3.713984774
4.47	3.714784377
4.48	3.715579637
4.49	3.716370584
4.5	3.717157258
4.51	3.717939687
4.52	3.718717909
4.53	3.719491955
4.54	3.720261855
4.55	3.721027646
4.56	3.721789356
4.57	3.722547019
4.58	3.723300661
4.59	3.724050322
4.6	3.724796025
4.61	3.725537809
4.62	3.726275695
4.63	3.727009716
4.64	3.727739902
4.65	3.728466284
4.66	3.729188886
4.67	3.729907739
4.68	3.730622877
4.69	3.731334316
4.7	3.732042095
4.71	3.732746237
4.72	3.733446769
4.73	3.734143721
4.74	3.734837114
4.75	3.735526977
4.76	3.736213338
4.77	3.736896222
4.78	3.737575654
4.79	3.738251664
4.8	3.738924268
4.81	3.7395935
4.82	3.740259378
4.83	3.740921931
4.84	3.741581181
4.85	3.742237155
4.86	3.742889873
4.87	3.74353936
4.88	3.74418564
4.89	3.744828737
4.9	3.745468672
4.91	3.746105467
4.92	3.746739148
4.93	3.747369734
4.94	3.747997248
4.95	3.748621712
4.96	3.749243149
4.97	3.749861579
4.98	3.750477026
4.99	3.751089506
5	3.751699042


==> s_fonction_rhoV_K=4_a=1.txt <==
0	0
0.01	0.02010100852
0.02	0.04040811249
0.03	0.06092745469
0.04	0.08166508512
0.05	0.1026268167
0.06	0.1238180949
0.07	0.1452438823
0.08	0.166908556
0.09	0.1888158189
0.1	0.2109686233
0.11	0.2333691069
0.12	0.2560185426
0.13	0.278917295
0.14	0.3020647954
0.15	0.3254595209
0.16	0.3490989871
0.17	0.372979749
0.18	0.3970974145
0.19	0.4214466594
0.2	0.4460212574
0.21	0.470814115
0.22	0.4958173093
0.23	0.5210221374
0.24	0.5464191668
0.25	0.5719982902
0.26	0.5977487867
0.27	0.6236593797
0.28	0.6497183068
0.29	0.6759133775
0.3	0.7022320434
0.31	0.7286614618
0.32	0.7551885588
0.33	0.7818000944
0.34	0.8084827216
0.35	0.8352230471
0.36	0.8620076843
0.37	0.8888233123
0.38	0.915656718
0.39	0.94249485
0.4	0.9693248556
0.41	0.996134124
0.42	1.022910318
0.43	1.049641411
0.44	1.076315706
0.45	1.102921872
0.46	1.129448954
0.47	1.155886395
0.48	1.182224051
0.49	1.208452199
0.5	1.23456155
0.51	1.260543247
0.52	1.286388878
0.53	1.312090466
0.54	1.337640475
0.55	1.363031807
0.56	1.388257789
0.57	1.413312181
0.58	1.438189152
0.59	1.462883281
0.6	1.487389546
0.61	1.511703312
0.62	1.535820319
0.63	1.559736671
0.64	1.583448826
0.65	1.606953577
0.66	1.630248044
0.67	1.653329663
0.68	1.676196167
0.69	1.698845574
0.7	1.721276182
0.71	1.743486543
0.72	1.765475462
0.73	1.787241974
0.74	1.80878535
0.75	1.830105054
0.76	1.851200766
0.77	1.872072348
0.78	1.892719842
0.79	1.913143455
0.8	1.933343556
0.81	1.953320654
0.82	1.973075408
0.83	1.992608591
0.84	2.011921114
0.85	2.031013981
0.86	2.049888316
0.87	2.06854534
0.88	2.086986349
0.89	2.105212731
0.9	2.123225966
0.91	2.141027559
0.92	2.158619154
0.93	2.176002381
0.94	2.19317895
0.95	2.210150609
0.96	2.226919195
0.97	2.243486608
0.98	2.259854518
0.99	2.276025047
1	2.292000064
1.01	2.307781532
1.02	2.323371434
1.03	2.338771744
1.04	2.353984569
1.05	2.369011847
1.06	2.383855656
1.07	2.39851803
1.08	2.413001007
1.09	2.427306669
1.1	2.441437068
1.11	2.455394248
1.12	2.46918027
1.13	2.482797172
1.14	2.496247005
1.15	2.509531801
1.16	2.522653593
1.17	2.535614393
1.18	2.548416214
1.19	2.561061051
1.2	2.573550889
1.21	2.5858877
1.22	2.598073441
1.23	2.610110055
1.24	2.621999469
1.25	2.633743599
1.26	2.645344337
1.27	2.656803564
1.28	2.668123143
1.29	2.679304913
1.3	2.690350707
1.31	2.701262326
1.32	2.712041566
1.33	2.722690194
1.34	2.733209959
1.35	2.743602599
1.36	2.753869825
1.37	2.76401333
1.38	2.774034788
1.39	2.783935854
1.4	2.793718165
1.41	2.803383334
1.42	2.812932957
1.43	2.822368612
1.44	2.831691852
1.45	2.840904218
1.46	2.850007226
1.47	2.859002374
1.48	2.86789114
1.49	2.876674982
1.5	2.885355346
1.51	2.893933648
1.52	2.902411291
1.53	2.910789661
1.54	2.91907012
1.55	2.927254018
1.56	2.935342678
1.57	2.943337414
1.58	2.951239517
1.59	2.959050259
1.6	2.966770898
1.61	2.974402673
1.62	2.981946802
1.63	2.989404494
1.64	2.996776932
1.65	3.00406529
1.66	3.011270716
1.67	3.018394353
1.68	3.025437319
1.69	3.03240072
1.7	3.039285642
1.71	3.046093164
1.72	3.052824338
1.73	3.05948021
1.74	3.066061808
1.75	3.072570141
1.76	3.079006208
1.77	3.085370995
1.78	3.091665467
1.79	3.09789058
1.8	3.104047277
1.81	3.110136483
1.82	3.116159108
1.83	3.122116057
1.84	3.128008215
1.85	3.133836453
1.86	3.139601636
1.87	3.145304612
1.88	3.150946213
1.89	3.156527261
1.9	3.162048571
1.91	3.167510942
1.92	3.172915162
1.93	3.178262005
1.94	3.183552234
1.95	3.1887866
1.96	3.193965849
1.97	3.199090712
1.98	3.204161907
1.99	3.209180145
2	3.21414612
2.01	3.219060525
2.02	3.22392404
2.03	3.228737327
2.04	3.233501049
2.05	3.238215855
2.06	3.242882381
2.07	3.247501257
2.08	3.252073106
2.09	3.256598537
2.1	3.261078152
2.11	3.265512548
2.12	3.269902304
2.13	3.274247998
2.14	3.278550198
2.15	3.282809465
2.16	3.287026347
2.17	3.291201388
2.18	3.295335122
2.19	3.299428076
2.2	3.303480771
2.21	3.307493716
2.22	3.311467417
2.23	3.31540237
2.24	3.319299066
2.25	3.323157985
2.26	3.326979605
2.27	3.330764392
2.28	3.334512811
2.29	3.338225313
2.3	3.341902349
2.31	3.345544358
2.32	3.349151779
2.33	3.352725039
2.34	3.356264561
2.35	3.359770761
2.36	3.363244052
2.37	3.366684838
2.38	3.370093519
2.39	3.373470486
2.4	3.376816129
2.41	3.380130826
2.42	3.38341496
2.43	3.386668897
2.44	3.389893006
2.45	3.393087647
2.46	3.396253174
2.47	3.39938994
2.48	3.402498289
2.49	3.405578562
2.5	3.408631095
2.51	3.411656219
2.52	3.414654263
2.53	3.417625543
2.54	3.42057038
2.55	3.423489089
2.56	3.426381973
2.57	3.429249341
2.58	3.432091491
2.59	3.434908717
2.6	3.437701313
2.61	3.440469565
2.62	3.443213761
2.63	3.445934173
2.64	3.448631082
2.65	3.451304759
2.66	3.453955471
2.67	3.45658348
2.68	3.459189055
2.69	3.461772443
2.7	3.464333904
2.71	3.466873688
2.72	3.469392042
2.73	3.471889205
2.74	3.47436542
2.75	3.476820923
2.76	3.479255949
2.77	3.48167073
2.78	3.484065486
2.79	3.486440451
2.8	3.48879584
2.81	3.491131873
2.82	3.493448764
2.83	3.495746724
2.84	3.498025966
2.85	3.500286698
2.86	3.502529119
2.87	3.504753435
2.88	3.506959841
2.89	3.509148535
2.9	3.511319708
2.91	3.513473552
2.92	3.515610256
2.93	3.517730008
2.94	3.519832986
2.95	3.521919374
2.96	3.52398935
2.97	3.52604309
2.98	3.528080771
2.99	3.530102559
3	3.532108628
3.01	3.534099141
3.02	3.536074267
3.03	3.53803417
3.04	3.539979004
3.05	3.541908936
3.06	3.543824115
3.07	3.545724701
3.08	3.547610845
3.09	3.549482696
3.1	3.551340405
3.11	3.553184119
3.12	3.555013982
3.13	3.55683014
3.14	3.558632727
3.15	3.560421889
3.16	3.562197765
3.17	3.563960487
3.18	3.56571019
3.19	3.567447006
3.2	3.569171071
3.21	3.57088251
3.22	3.572581448
3.23	3.574268018
3.24	3.57594234
3.25	3.577604541
3.26	3.579254737
3.27	3.580893051
3.28	3.582519603
3.29	3.584134508
3.3	3.58573788
3.31	3.587329838
3.32	3.588910491
3.33	3.590479952
3.34	3.59203833
3.35	3.593585735
3.36	3.595122275
3.37	3.596648053
3.38	3.598163178
3.39	3.59966775
3.4	3.601161875
3.41	3.602645649
3.42	3.604119177
3.43	3.605582555
3.44	3.607035881
3.45	3.608479249
3.46	3.609912758
3.47	3.611336503
3.48	3.612750572
3.49	3.614155061
3.5	3.615550057
3.51	3.616935654
3.52	3.618311935
3.53	3.619678995
3.54	3.621036916
3.55	3.622385781
3.56	3.62372568
3.57	3.625056693
3.58	3.626378906
3.59	3.627692398
3.6	3.628997248
3.61	3.630293541
3.62	3.631581353
3.63	3.632860758
3.64	3.634131842
3.65	3.635394674
3.66	3.636649329
3.67	3.637895883
3.68	3.639134414
3.69	3.640364991
3.7	3.641587683
3.71	3.642802569
3.72	3.644009709
3.73	3.64520918
3.74	3.646401049
3.75	3.647585384
3.76	3.648762248
3.77	3.649931715
3.78	3.651093845
3.79	3.652248704
3.8	3.65339636
3.81	3.65453687
3.82	3.655670306
3.83	3.656796718
3.84	3.657916179
3.85	3.65902874
3.86	3.66013447
3.87	3.661233423
3.88	3.662325656
3.89	3.663411236
3.9	3.66449021
3.91	3.665562641
3.92	3.666628582
3.93	3.667688093
3.94	3.668741227
3.95	3.669788038
3.96	3.67082858
3.97	3.671862901
3.98	3.672891065
3.99	3.673913115
4	3.674929107
4.01	3.675939092
4.02	3.676943115
4.03	3.677941234
4.04	3.678933491
4.05	3.67991994
4.06	3.680900632
4.07	3.681875608
4.08	3.682844916
4.09	3.683808608
4.1	3.684766726
4.11	3.685719318
4.12	3.68666643
4.13	3.687608104
4.14	3.688544384
4.15	3.689475322
4.16	3.690400951
4.17	3.691321322
4.18	3.692236475
4.19	3.69314645
4.2	3.694051291
4.21	3.694951037
4.22	3.695845739
4.23	3.69673542
4.24	3.697620134
4.25	3.698499919
4.26	3.699374806
4.27	3.700244845
4.28	3.701110065
4.29	3.701970511
4.3	3.702826221
4.31	3.703677225
4.32	3.704523565
4.33	3.705365277
4.34	3.706202397
4.35	3.707034962
4.36	3.707863009
4.37	3.70868657
4.38	3.709505679
4.39	3.710320372
4.4	3.711130682
4.41	3.711936646
4.42	3.712738297
4.43	3.713535666
4.44	3.714328789
4.45	3.715117692
4.46	3.715902415
4.47	3.716682984
4.48	3.717459433
4.49	3.718231792
4.5	3.719000095
4.51	3.719764368
4.52	3.720524648
4.53	3.721280959
4.54	3.722033333
4.55	3.722781801
4.56	3.723526388
4.57	3.724267128
4.58	3.725004044
4.59	3.725737169
4.6	3.72646653
4.61	3.727192156
4.62	3.727914071
4.63	3.728632306
4.64	3.729346884
4.65	3.730057837
4.66	3.730765189
4.67	3.731468963
4.68	3.732169192
4.69	3.732865895
4.7	3.733559102
4.71	3.734248836
4.72	3.734935125
4.73	3.735617993
4.74	3.736297461
4.75	3.736973555
4.76	3.737646302
4.77	3.738315724
4.78	3.738981844
4.79	3.739644689
4.8	3.740304277
4.81	3.740960635
4.82	3.741613784
4.83	3.742263749
4.84	3.742910548
4.85	3.74355421
4.86	3.74419475
4.87	3.744832196
4.88	3.745466564
4.89	3.746097881
4.9	3.746726164
4.91	3.747351435
4.92	3.747973716
4.93	3.748593028
4.94	3.74920939
4.95	3.749822823
4.96	3.750433348
4.97	3.751040984
4.98	3.751645753
4.99	3.752247671
5	3.752846759


==> s_fonction_rhoV_K=4_a=10.txt <==
0	0
0.01	0.1100997702
0.02	0.2203726115
0.03	0.3306861248
0.04	0.4407559872
0.05	0.5501512633
0.06	0.6583329664
0.07	0.7647095676
0.08	0.8686950894
0.09	0.9697586603
0.1	1.067459023
0.11	1.161462296
0.12	1.251545
0.13	1.337586335
0.14	1.419554064
0.15	1.497487709
0.16	1.571481714
0.17	1.641670156
0.18	1.708213783
0.19	1.77128952
0.2	1.831082357
0.21	1.88777929
0.22	1.94156492
0.23	1.992618441
0.24	2.04111164
0.25	2.087207675
0.26	2.131060441
0.27	2.17281434
0.28	2.212604336
0.29	2.250556214
0.3	2.28678695
0.31	2.321405181
0.32	2.35451169
0.33	2.386199927
0.34	2.416556521
0.35	2.445661773
0.36	2.473590126
0.37	2.500410632
0.38	2.526187356
0.39	2.550979784
0.4	2.574843175
0.41	2.597828908
0.42	2.619984782
0.43	2.641355312
0.44	2.661981975
0.45	2.681903466
0.46	2.701155902
0.47	2.719773034
0.48	2.73778642
0.49	2.755225597
0.5	2.772118243
0.51	2.788490301
0.52	2.804366117
0.53	2.819768563
0.54	2.834719132
0.55	2.849238044
0.56	2.86334434
0.57	2.877055966
0.58	2.890389836
0.59	2.903361912
0.6	2.915987284
0.61	2.928280197
0.62	2.940254137
0.63	2.951921868
0.64	2.963295471
0.65	2.974386404
0.66	2.985205533
0.67	2.995763176
0.68	3.006069127
0.69	3.016132689
0.7	3.025962725
0.71	3.035567648
0.72	3.04495548
0.73	3.054133859
0.74	3.063110079
0.75	3.071891062
0.76	3.080483448
0.77	3.088893564
0.78	3.097127452
0.79	3.105190884
0.8	3.113089388
0.81	3.120828243
0.82	3.128412515
0.83	3.135847035
0.84	3.143136456
0.85	3.150285214
0.86	3.157297577
0.87	3.16417765
0.88	3.170929339
0.89	3.177556416
0.9	3.184062538
0.91	3.190451114
0.92	3.196725593
0.93	3.202889132
0.94	3.208944809
0.95	3.214895587
0.96	3.220744405
0.97	3.226494146
0.98	3.232147014
0.99	3.237706033
1	3.243173529
1.01	3.248551883
1.02	3.253843402
1.03	3.259050243
1.04	3.264174743
1.05	3.269218782
1.06	3.274184441
1.07	3.279073637
1.08	3.283888208
1.09	3.288630015
1.1	3.293300806
1.11	3.297902247
1.12	3.302435991
1.13	3.306903613
1.14	3.311306651
1.15	3.315646599
1.16	3.319924894
1.17	3.324142928
1.18	3.328302057
1.19	3.332403592
1.2	3.336448808
1.21	3.340438935
1.22	3.344375176
1.23	3.348258687
1.24	3.3520906
1.25	3.355872012
1.26	3.359603983
1.27	3.363287546
1.28	3.366923711
1.29	3.370513449
1.3	3.374057709
1.31	3.377557414
1.32	3.381013462
1.33	3.384426723
1.34	3.387798045
1.35	3.391128257
1.36	3.39441816
1.37	3.397668535
1.38	3.400880148
1.39	3.404053735
1.4	3.407190022
1.41	3.410289711
1.42	3.413353488
1.43	3.416382021
1.44	3.419375959
1.45	3.422335941
1.46	3.42526258
1.47	3.428156485
1.48	3.431018241
1.49	3.433848418
1.5	3.436647589
1.51	3.439416288
1.52	3.442155053
1.53	3.444864404
1.54	3.447544849
1.55	3.450196887
1.56	3.452820996
1.57	3.455417657
1.58	3.457987329
1.59	3.460530463
1.6	3.463047501
1.61	3.465538873
1.62	3.468005
1.63	3.470446302
1.64	3.472863172
1.65	3.475256008
1.66	3.477625192
1.67	3.479971108
1.68	3.482294117
1.69	3.484594583
1.7	3.486872858
1.71	3.489129292
1.72	3.491364214
1.73	3.49357796
1.74	3.495770855
1.75	3.497943213
1.76	3.500095344
1.77	3.502227554
1.78	3.504340139
1.79	3.506433394
1.8	3.508507599
1.81	3.510563041
1.82	3.512599984
1.83	3.514618707
1.84	3.516619468
1.85	3.518602525
1.86	3.520568129
1.87	3.522516537
1.88	3.524447982
1.89	3.526362706
1.9	3.528260946
1.91	3.530142926
1.92	3.532008875
1.93	3.533859014
1.94	3.535693555
1.95	3.537512715
1.96	3.539316697
1.97	3.541105713
1.98	3.542879958
1.99	3.544639631
2	3.546384926
2.01	3.548116031
2.02	3.549833135
2.03	3.551536418
2.04	3.553226064
2.05	3.554902244
2.06	3.556565135
2.07	3.558214908
2.08	3.559851727
2.09	3.56147576
2.1	3.563087166
2.11	3.564686103
2.12	3.566272731
2.13	3.567847198
2.14	3.569409658
2.15	3.570960257
2.16	3.572499145
2.17	3.574026459
2.18	3.575542342
2.19	3.577046932
2.2	3.578540368
2.21	3.580022779
2.22	3.581494298
2.23	3.582955055
2.24	3.584405178
2.25	3.585844791
2.26	3.587274015
2.27	3.588692976
2.28	3.59010179
2.29	3.591500574
2.3	3.592889444
2.31	3.594268512
2.32	3.595637892
2.33	3.596997694
2.34	3.598348025
2.35	3.59968899
2.36	3.601020697
2.37	3.602343247
2.38	3.603656743
2.39	3.604961283
2.4	3.60625697
2.41	3.607543894
2.42	3.608822159
2.43	3.610091851
2.44	3.611353069
2.45	3.612605901
2.46	3.613850436
2.47	3.615086766
2.48	3.616314976
2.49	3.617535154
2.5	3.618747381
2.51	3.619951743
2.52	3.621148323
2.53	3.622337201
2.54	3.623518456
2.55	3.624692169
2.56	3.625858416
2.57	3.627017272
2.58	3.628168817
2.59	3.629313121
2.6	3.630450259
2.61	3.631580304
2.62	3.632703327
2.63	3.633819397
2.64	3.634928584
2.65	3.636030955
2.66	3.637126582
2.67	3.638215523
2.68	3.639297853
2.69	3.640373632
2.7	3.641442922
2.71	3.642505789
2.72	3.643562297
2.73	3.6446125
2.74	3.645656466
2.75	3.646694247
2.76	3.647725909
2.77	3.648751507
2.78	3.649771099
2.79	3.65078474
2.8	3.651792485
2.81	3.652794393
2.82	3.653790516
2.83	3.654780904
2.84	3.655765616
2.85	3.656744702
2.86	3.657718212
2.87	3.658686198
2.88	3.659648714
2.89	3.660605802
2.9	3.661557518
2.91	3.662503905
2.92	3.663445012
2.93	3.664380889
2.94	3.665311581
2.95	3.666237133
2.96	3.667157592
2.97	3.668072999
2.98	3.668983407
2.99	3.669888849
3	3.670789378
3.01	3.671685027
3.02	3.672575847
3.03	3.673461878
3.04	3.674343155
3.05	3.675219724
3.06	3.676091626
3.07	3.676958896
3.08	3.677821575
3.09	3.678679706
3.1	3.679533321
3.11	3.680382462
3.12	3.681227167
3.13	3.682067471
3.14	3.682903409
3.15	3.68373502
3.16	3.684562341
3.17	3.685385404
3.18	3.686204243
3.19	3.687018894
3.2	3.687829394
3.21	3.688635772
3.22	3.689438064
3.23	3.690236302
3.24	3.691030521
3.25	3.691820752
3.26	3.692607024
3.27	3.693389369
3.28	3.694167821
3.29	3.69494241
3.3	3.695713166
3.31	3.696480119
3.32	3.697243297
3.33	3.698002733
3.34	3.698758453
3.35	3.699510489
3.36	3.700258867
3.37	3.701003614
3.38	3.701744763
3.39	3.702482336
3.4	3.703216364
3.41	3.703946871
3.42	3.704673887
3.43	3.705397437
3.44	3.706117546
3.45	3.706834239
3.46	3.707547545
3.47	3.70825749
3.48	3.708964092
3.49	3.709667383
3.5	3.710367384
3.51	3.711064123
3.52	3.711757619
3.53	3.712447898
3.54	3.713134984
3.55	3.713818899
3.56	3.714499668
3.57	3.715177312
3.58	3.715851858
3.59	3.71652332
3.6	3.717191727
3.61	3.717857099
3.62	3.718519456
3.63	3.719178821
3.64	3.719835217
3.65	3.720488663
3.66	3.721139179
3.67	3.721786785
3.68	3.722431505
3.69	3.72307336
3.7	3.723712363
3.71	3.724348541
3.72	3.724981909
3.73	3.72561249
3.74	3.726240301
3.75	3.726865361
3.76	3.727487687
3.77	3.728107304
3.78	3.728724223
3.79	3.729338468
3.8	3.729950056
3.81	3.730559003
3.82	3.731165329
3.83	3.731769047
3.84	3.732370183
3.85	3.732968744
3.86	3.733564758
3.87	3.734158234
3.88	3.734749189
3.89	3.735337646
3.9	3.735923615
3.91	3.736507114
3.92	3.737088162
3.93	3.737666773
3.94	3.738242963
3.95	3.73881675
3.96	3.739388143
3.97	3.739957163
3.98	3.740523826
3.99	3.741088145
4	3.741650134
4.01	3.742209812
4.02	3.742767188
4.03	3.743322284
4.04	3.743875107
4.05	3.744425675
4.06	3.744974005
4.07	3.74552011
4.08	3.746063994
4.09	3.746605687
4.1	3.747145189
4.11	3.747682525
4.12	3.748217703
4.13	3.748750732
4.14	3.749281632
4.15	3.749810417
4.16	3.75033709
4.17	3.750861675
4.18	3.751384186
4.19	3.751904626
4.2	3.75242301
4.21	3.752939353
4.22	3.75345367
4.23	3.753965968
4.24	3.754476261
4.25	3.754984568
4.26	3.755490886
4.27	3.755995242
4.28	3.756497635
4.29	3.756998089
4.3	3.757496612
4.31	3.757993206
4.32	3.758487893
4.33	3.758980678
4.34	3.759471577
4.35	3.759960597
4.36	3.760447755
4.37	3.76093306
4.38	3.761416514
4.39	3.761898138
4.4	3.762377937
4.41	3.762855924
4.42	3.763332114
4.43	3.763806509
4.44	3.764279125
4.45	3.76474997
4.46	3.765219056
4.47	3.765686387
4.48	3.76615198
4.49	3.766615841
4.5	3.767077983
4.51	3.767538412
4.52	3.767997145
4.53	3.768454182
4.54	3.768909536
4.55	3.769363219
4.56	3.769815237
4.57	3.770265602
4.58	3.770714321
4.59	3.771161405
4.6	3.771606863
4.61	3.772050704
4.62	3.772492936
4.63	3.772933567
4.64	3.773372606
4.65	3.773810066
4.66	3.774245951
4.67	3.774680271
4.68	3.775113036
4.69	3.77554425
4.7	3.775973924
4.71	3.776402068
4.72	3.776828692
4.73	3.777253799
4.74	3.777677399
4.75	3.778099498
4.76	3.778520111
4.77	3.778939238
4.78	3.779356892
4.79	3.779773083
4.8	3.78018781
4.81	3.780601085
4.82	3.78101292
4.83	3.78142332
4.84	3.781832286
4.85	3.782239835
4.86	3.78264597
4.87	3.783050699
4.88	3.78345403
4.89	3.783855969
4.9	3.784256525
4.91	3.784655702
4.92	3.78505351
4.93	3.785449956
4.94	3.785845046
4.95	3.786238784
4.96	3.786631184
4.97	3.787022249
4.98	3.787411985
4.99	3.787800402
5	3.788187502

